Recognizing k-leaf powers in polynomial time, for constant k

A graph $G$ is a $k$-leaf power if there exists a tree $T$ whose leaf set is $V(G)$, and such that $uv \in E(G)$ if and only if the distance between $u$ and $v$ in $T$ is at most $k$. The graph classes of $k$-leaf powers have several applications in computational biology, but recognizing them has remained a challenging algorithmic problem for the past two decades. The best known result is that $6$-leaf powers can be recognized in polynomial time. In this paper, we present an algorithm that decides whether a graph $G$ is a $k$-leaf power in time $O(n^{f(k)})$ for some function $f$ that depends only on $k$ (but has the growth rate of a power tower function). Our techniques are based on the fact that either a $k$-leaf power has a corresponding tree of low maximum degree, in which case finding it is easy, or every corresponding tree has large maximum degree. In the latter case, large degree vertices in the tree imply that $G$ has redundant substructures which can be pruned from the graph. In addition to solving a longstanding open problem, we hope that the structural results presented in this work can lead to further results on $k$-leaf powers.

==> old/old-jul7.txt <==
\documentclass{article}
\usepackage[utf8]{inputenc}

\usepackage[utf8]{inputenc}
\usepackage{amsthm}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{cancel}
\usepackage{enumerate}
\usepackage{hyperref}
\usepackage{mathtools}
\usepackage{stmaryrd}
\usepackage{graphics}
\usepackage{ amssymb }

 \usepackage[linesnumbered,boxed]{algorithm2e}

\newtheorem{theorem}{Theorem}
\newtheorem{lemma}{Lemma}
\newtheorem{corollary}{Corollary}
\newtheorem{definition}{Definition}
\newtheorem{proposition}{Proposition}

\newtheorem{claim}{Claim}

\newcommand{\s}{\sigma}
\newcommand{\T}{\mathcal{T}}
\renewcommand{\l}{\ell}
\newcommand{\hC}{\tilde{C}}


\newcommand{\C}{\mathcal{C}}
\newcommand{\B}{\mathcal{B}}
\newcommand{\D}{\mathcal{D}}
\renewcommand{\L}{\mathcal{L}}
\newcommand{\Y}{\mathcal{Y}}
\renewcommand{\S}{\mathcal{S}}
\newcommand{\N}{\mathcal{N}}

\title{Leaf powers polytime}
\author{manuellafond }
\date{April 2021}

\begin{document}

\maketitle



\section{Introduction}



\textbf{Overview of our technique.}

Let $G$ be a $k$-leaf power and assume that $G$ admits a $k$-leaf-root $T$ of maximum degree $d := d(k)$, a quantity that depends on $k$.  Note that for any leaf $v \in L(T)$ (which is also a vertex of $G$), there are at most $d^k$ leaves of $T$ at distance at most $k$ from $v$.  This implies that in $G$, $v$ has at most $d^k$ neighbors, and so the maximum degree of $G$ is at most $d^k$.  Since $G$ is chordal, maximum clique number, treewidth, and degeneracy of $G$ are also bounded by $d^k$.  Eppstein and Havvaei have shown that in this setting, one can decide whether $G$ is a $k$-leaf power in time [X].
In other words, one can easily check whether $G$ admits a $k$-leaf-root of maximum degree $d$.

The difficult cases arise when every $k$-leaf root of $G$ have maximum degree above $d$.  Let $T$ be such a $k$-leaf-root of $G$, and suppose that $T$ is rooted.  Then $T$ has some node with at least $d$ children, and there is one such node $v$ whose descendants all have at most $d$ children (actually, $d - 1$).
Moreover, if we look at the subtrees of depth $k$ rooted at the children, the leaves in each $T_i$ subtrees correspond to a cut set $C_i$ of $G$, where $C_i$ separates a subset $Y_i$ from the rest of the graph.  

Moreover, each $C_i$ subset 

We will show that this structure can be exploited as follows.  
If $d$ is large enough, we show that we can find enough $\{C_1 \cup Y_1, C_2 \cup Y_2, \ldots, C_l \cup Y_l\}$ subsets such that all the $G[C_i \cup Y_i \cup \{z\}]$ subgraphs admit a similar set of $k$-leaf-roots.






\section{Preliminary notions}


Unless stated otherwise, all trees in this paper are rooted.  Hence we will usually say \emph{tree} instead of \emph{rooted tree}.
We denote the root of a tree $T$ by $r(T)$.  
For a node $v \in V(T)$, we write $ch_T(v)$ for the set of children of $v$ in $T$.  The \emph{arity} of $T$ is $\max_{v \in V(G)}|ch_T(v)|$.
We say that $v$ is a \emph{leaf} it is has no children.
We write $L(T)$ to denote the set of leaves of $T$.
It is important to note that leaves are sometimes defined as nodes with a single neighbor in $T$.  This slightly differs from our definition, since if $r(T)$ has a single child in $T$, it is not treated as a leaf here.  
The only case in which the root is also a leaf is when $T$ has a single vertex (which has no children).
A node $u \in V(T)$ is a \emph{descendant} of another node $v \in V(T)$ if $v$ is on the path from $r(T)$ to $u$.  In this case, $v$ is an \emph{ancestor} or $u$.  Note that $v$ is a descendant and ancestor of itself.
We denote $height(T) = 1 + \max_{l \in L(T)} dist_T(r(T), l)$.

A graph $G$ is a \emph{$k$-leaf-power} if there exists a rooted tree $T$ such that $L(T) = V(G)$, and such that $uv \in E(G)$ 
if and only if $dist_T(u, v) \leq k$.  
Note that in the usual definition of leaf powers, the $T$ tree is not required to be rooted, although it is easy to see that this is inconsequential for any $k \geq 2$ [PROVE].  



Given a tree $T$ and some $v \in V(T)$, let $T(v)$ denote the subtree rooted at $v$, i.e. the subgraph of $T$ induced by $v$ and all its descendants.
The distance between two nodes $u$ and $v$ of $T$ is denoted $dist_T(u, v)$.

Two rooted trees $T_1$ and $T_2$ are \emph{equal} if $(V(T_1), E(T_1)) = (V(T_2), E(T_2))$, in which case we write $T_1 = T_2$.  The trees $T_1$ and $T_2$ are called \emph{leaf-isomorphic}, denoted $T_1 \simeq_L T_2$, if $L(T_1) = L(T_2)$, and there exists a bijection $\mu : V(T_1) \rightarrow V(T_2)$ such that $\mu(u) = u$ for every $u \in L(T_1)$, and such that $uv \in E(T_1)$ if and only if $\mu(u)\mu(v) \in E(T_2)$.  We call $\mu$ a leaf-isomorphism.
Note that this is stronger than the usual notion of isomorphism, since we require $T_1$ and $T_2$ to be built with the same set of leaves.  Also observe that since leaves must be matched, the $\mu$ function is unique.

A function $\l : L(T) \rightarrow \{0, 1, \ldots, k\}$ that maps leaves to integers between $0$ and $k$ will be called a \emph{layering function of $T$}.  The reasons for this will become apparent later.

\subsection{valued trees and restrictions}



Let $X \subseteq V(T)$.
The \emph{restriction} of $T$ to $X$, denoted $T|X$, is the subgraph induced by $X$ and every vertex of $T$ on the shortest path between two elements of $X$.  Note that
$V(T|X) \subseteq V(T)$.  In this work, $X$ will be usually a subset of $L(T)$, but it may occur that $X$ also contains $r(T)$ in case we don't want the root to change.




[HEREDITY]





\section{Finding redundant structures in $k$-leaf powers}

Let us fix a graph $G$ and some $k \in O(1)$ for the rest of the paper.  We assume that $G$ is connected, as otherwise, each connected component can be treated seaprately [ARGUE?].
As we mentioned, an important difficulty is when $G$ does admit $k$-leaf-roots, but they all have large arity. As we show, such $k$-leaf-roots have redundant subtrees, and we show that they correspond to disjoint vertex subsets of $G$ that have a similar neighborhood formation.
We then argue that these subsets have the same structure in a precise sense, by introducing the notion of a \emph{signature} of a tree.  We then argue that one of these subsets can be removed from $G$ while preserving an equivalent instance.
In Section [X], we then show how similar collections of vertices can be found in polynomial time, assuming $k \in O(1)$.

\subsection{Similar structures}

A \emph{similar structure} of a graph $G$ is a tuple $\S = (\C, \Y, z, \L)$ where:
\begin{itemize}
    \item 
    $\C = \{C_1, \ldots, C_d\}$ is a collection of disjoint and non-empty subsets of vertices of $G$;
    
    \item 
    $\Y = \{Y_1, \ldots, Y_d\}$ is a collection of disjoint subsets of vertices of $G$, some of which are possibly empty.  Also, $C_i \cap Y_j = \emptyset$ for any $i, j \in [d]$;
    
    \item 
    $z \in V(G)$;
    
    \item 
    $\L = \{\l_1, \ldots, \l_d\}$ is a set of functions where, for each $i \in [d]$, $\l_i: C_i \cup \{z\} \rightarrow \{0, 1, \ldots, k\}$.
    The functions in $\L$ are called \emph{layering functions}.
    
\end{itemize}

Additionally, $\S$ must satisfy several conditions.  
Let us denote $C^* = \bigcup_{i\in [d]} C_i$.
Let $X = \{X_1, \ldots, X_l\}$ be the connected components of $G - C^*$.
For each $i \in [d]$, denote $X^{(i)} = \{X_j \in X : N_G(X_j) \subseteq C_i\}$, i.e. the components that have only neighbors in $C_i$.

Then all the following conditions must hold:

\begin{enumerate}
    \item  \label{cut:yi}
    for each $i \in [d]$, $Y_i = \bigcup_{X_j \in X^{(i)}} X_j$ ($Y_i = \emptyset$ is possible). 


    \item \label{cut:znbrhood}
    there is exactly one connected component $X_z \in X$ such that 
    $N_G(X_z) \cap C_i \neq \emptyset$ for every $i \in [d]$.  Moreover, $z \in X_z$ and $C^* \subseteq N_G(z)$;
    
    \item \label{cut:ccs}
    $\{X_z, Y_1, \ldots, Y_d\}$ is a partition of $V(G) \setminus C^*$.  In particular, $X_z$ is the only connected component of $G'$ with neighbors in more than two $C_i$'s;
    
    
    \item  \label{cut:layers}
    the layering functions $\L$ satisfy the following:
    \begin{enumerate}
        % \item 
        % for any $i \in [d]$, $b \in [k]$, and $x, y \in C_{i,b}$, $N_G(x) \setminus C_i' = N_G(y) \setminus C_i'$.  
        % That is, members of the same layer have the same neighbors outside of $C_i \cup Y_i$.
        
        % \item \label{cut:layersincl}
        % for any $i \in [s]$, $N_G(C_{i, k}) \setminus C_i' \subseteq N_G(C_{i, k - 1}) \setminus C_i' \subseteq \ldots \subseteq N_G(C_{i, 1}) \setminus C_i'$.
        % % That is, layers are ordered inclusion-wise with respect to their outside neighborhoods.  [NOT SURE IF NEEDED]
        
        \item \label{cut:zlayer}
        for each $i \in [d]$, $\l_i(z) = 0$;
        
        \item \label{cut:layerssame}
        for any $i, j \in [d]$ and any $x \in C_i, y \in C_j$, $\l_i(x) = \l_j(y)$ implies $N_G(x) \setminus (C_i \cup Y_i \cup C_j \cup Y_j) = N_G(y) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$.  
        Note that this includes the case $i = j$;
        % That is, vertices from the same layer have the same outside neighborhood.  , so this holds for vertices in the same layer in the same $C_i$.
        
        \item \label{cut:layers-leq-k}
        for any $i, j \in [d]$ and any $x \in C_i, y \in C_j$, $\l_i(x) + \l_j(y) \leq k$ implies $xy \in E(G)$.  Note that this includes the case $i = j$.
        
        \item \label{cut:layers-gt-k}
        for any \emph{distinct} $i, j \in [d]$ and any $x \in C_i, y \in C_j$, $\l_i(x) + \l_j(y) > k$ implies $xy \notin E(G)$.  Note that this does \emph{not} include the case $i = j$
        
    \end{enumerate}
    
    
    
\end{enumerate}


Although somewhat burdensome, the properties of a similar structure occur naturally when we look at the subtrees under a given node of a $k$-leaf-root.
The definition merely states the structure of the leaf power vertices found in these subtrees.
[FIGURE ETC]



[MATCH $C_i$ with $Y_i$???]


\begin{lemma}\label{lem:exists-similar}
Let $G$ be a connected leaf power that admits a $k$-leaf-root of arity at least $d + 1$, with
$d \geq 2$.
Then there exists a similar structure $\S = (\C, \Y, z, \L)$ of $G$ such that 
$|\C| \geq d$.  Moreover, for each $C_i \in \C$, $|C_i| \leq d^k$
and $G[C_i \cup Y_i]$ has maximum degree at most $d^k$.
\end{lemma}


\begin{proof}
Let $T$ be a $k$-leaf-root of $G$ of arity at least $d + 1$.  We show how to construct $\C = \{C_1, \ldots, C_d\}$, $\Y = \{Y_1, \ldots, Y_d\}, z$, and $\L= \{\l_1, \ldots, \l_d\}$ using the relationship between $T$ and $G$.
Let $v$ be a deepest node of $T$ with $d + 1$ or more children.  By the choice of $v$, all the descendants of $v$ have at most $d$ children.  Note that such a node $v$ must exist.

Let $z \in L(T)$ be a leaf of $T$ at minimum distance from $v$, i.e. $z$ minimizes $dist_T(z, v)$ among all leaves of $T$.
Note that $z$ could be a descendant of $v$ or not.
Let $v_1, \ldots, v_d$ be $d$ children of $v$, none of which is an ancestor of $z$.
For each $i \in [d]$, define $C_i = L(T(v_i)) \cap N_G(z)$.
Note that since $z$ is not a descendant of $v_i$, the vertices of $L(T(v_i)) \cap N_G(z)$ must be at distance at most $k$ from $v$ (actually, $k - 1$, but we shall not bother).  Since the $T(v_i)$ subtree has arity at most $d$, there are at most $d^k$ leaves in $T(v_i)$ at distance at most $k$ from $v$.  It follows that $|C_i| \leq d^k$, for each $i \in [d]$.

For convenience, define $C^* = \bigcup_{i \in [d]} C_i$.
Also define $G' = G - C^*$.

Let $X_z$ be the connected component of $G'$ that contains $z$.  By construction, $z$ is a neighbor of every vertex in each $C_i$.  We must show that only $X_z$ intersects with every $C_i$.
%Now for $i \in [s]$, let $A_i = L(T(v_i)) \setminus C_i$. 
%Furthermore, let $Z = L(T) \setminus \left( \bigcup_{i \in [d]} A_i \cup C_i) \right)$.  
Let $Z = L(T) \setminus \left( \bigcup_{i \in [d]} L(T(v_i))) \right)$, 
and notice that $z \in Z$.
We argue that $G'[Z]$ is connected.
Assume otherwise.  Then $G'[Z]$ has at least two connected components, one of them being $X_z$, and the other some other component $X_q$.  Since $G$ is connected, there is some $q \in X_q$ such that $N_G(q) \cap C^* \neq \emptyset$ and such that all paths between $q$ and $z$ in $G$ pass through $C^*$.  Let $c \in N_G(q) \cap C^*$.
Consider the location of $q$ in $T$.  Because $q \in Z$, $q$ is not a descendant of any $v_i$, and thus the path from $q$ to $c$ in $T$ passes through $v$.  But the choice of $z$ implies 
\begin{align*}
k \geq dist_T(q, c) = dist_T(q, v) + dist_T(v, c) \geq dist_T(q, v) + dist_T(v, z) \geq dist_T(q, z)
\end{align*}
Since $T$ is a $k$-leaf-root of $G$, we have $qz \in E(G)$, contradicting that they belong to different connected components of $G'$.
Thus $G'[Z]$ is connected.

Now for $i \in [d]$, consider a leaf $x \in L(T(v_i)) \setminus C_i$.
We argue that all neighbors of $x$ are in $L(T(v_i))$.
Suppose that $x$ has a neighbor $q \in L(T) \setminus L(T(v_i))$.  
Then in $dist_T(x, q) \leq k$, and the path from $x$ to $q$ goes through $v$.  But again, by the choice of $z$, $k \geq dist_T(x, q) \geq dist_T(x, z)$.  But then, $x$ should be in $C_i$ (by its definition), which is a contradiction.  It follows that $x$ has no neighbor outside of $L(T(v_i))$.
In particular, $x \notin Z$.


It follows that $Z$ is a connected component of $G'$, that it is equal to $X_z$, and that it satisfies Property~\ref{cut:znbrhood} of similar collections.
Moreover, as we argued any other connected component $X_j$ of $G'$ contains vertices that appear as leaves of some $T(v_i)$ subtree, and $N_G(X_j)$ must be a subset of $C_i$ since $X_j$ vertices have no neighbor outside $T(v_i)$. 
We may then define $Y_i = L(T(v_i)) \setminus C_i$ for each $i \in [d]$ and it follows that $Y_i$ regroups all connected components of $G'$ that have neighbors only in $C_i$, which satisfies Property~\ref{cut:yi}.
Property~\ref{cut:ccs} is easily seen to be satisfied, since the elements in $\{X_z, Y_1, \ldots, Y_d\}$ are disjoint and cover all of $L(T) \setminus C^*$.

By construction, for each $i \in [d]$, we obtain $C_i \cup Y_i = L(T(v_i))$.
The $T(v_i)$ subtree has arity at most $d$, implying that for any leaf $x \in L(T(v_i))$, there are at most $d^k$ other leaves at distance at most $k$ from $x$ in $T(v(i))$. Thus in $G$, $x$ has at most $d^k$ neighbors, as desired.

It remains to describe our layering functions $\L$.  of the $C_i$'s.
For $i \in [d]$, put $\l_i(z) = 0$  and for $x \in C_i$, define
\[
\l_i(x) = dist_T(x, v)
\]
Note that this makes $\l_i(x) = 1$ impossible, but we do not mind for our construction. 
Also note that $\l_i(x) \leq k$ since each $x$ is a neighbor of $z$.
Property~\ref{cut:zlayer} is obviously satisfied.  We show that each remaining property is satisfied.

Property~\ref{cut:layerssame}.  
Let $i, j \in [s]$ and let $x \in C_i, y \in C_j$ such that $\l_i(x) = \l_j(y)$.  
Note that $q \in N_G(x) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$ only if $q$ is a leaf of $T$ at distance at most $k$ from $x$, and $q$ does not descend from $v_i$ or $v_j$.  Moreover, the path from $x$ to $q$ goes through $v$.
Since $dist_T(x, v) = dist_T(y, v)$ (because they have the same layer), $q \in N_G(y) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$ as well.  Thus $N_G(x) \setminus (C_i \cup Y_i \cup C_j \cup Y_j) \subseteq N_G(y) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$, and the other containment direction can be argued symmetrically.  Thus $\S$ satisfies Property~\ref{cut:layerssame}.

Property~\ref{cut:layers-leq-k}.  Let $i, j \in [s]$ and let $x \in C_i, y \in C_j$ with $\l_i(x) + \l_j(y) \leq k$. We see that $dist_T(x, y) \leq dist_T(x, v) + dist_T(y, v) = \l_i(x) + \l_j(y) \leq k$, implying that $xy \in E(G)$.  Thus Property~\ref{cut:layers-leq-k} is satisfied.

Property~\ref{cut:layers-gt-k}.  Let $i, j \in [s]$, $i \neq j$, and let $x \in C_i, y \in C_j$ with $\l_i(x) + \l_i(j) > k$.  Since $x$ and $y$ descend from distinct $v_i$ and $v_j$, $dist_T(x, y) = dist_T(x, v) + dist_T(v, y) = \l_i(x) + \l_j(y) > k$, and thus $xy \notin E(G)$.
Thus Property~\ref{cut:layers-gt-k} is satisfied.

We have therefore shown that $C$ satisfies all requirements to be a similar collection, and that the size and degree requirements of each $C_i$ and $C_i \cup Y_i$ are met.
\end{proof}


We now know that a $k$-leaf power with large arity leaf-roots has a similar collection.  However, this is not enough.  We also need each [...]


\subsection{Valued trees and signatures}

[explain that we prune stuff and so...]

A \emph{valued tree} $\T = (T, \s)$ is a pair where $T$ is a tree and $\s : V(T) \setminus L(T) \rightarrow \mathbb{N} \cup \{\infty\}$ assigns each internal node of $T$ an integer.  
We say that $\T$ is $s$-bounded if $\s(v) \leq s$ or $\s(v) = \infty$ for each $v \in V(T) \setminus L(T)$.  We define $height(\T) = height(T)$.
For $v \in V(T)$, $\T(v) = (T', \s')$ denotes the valued tree in which $T' = T(v)$ and $\s'(w) = \s(w)$ for $w \in V(T(v))$.  



Let $T$ be a tree and let $X \subseteq L(T)$.  
We say that $(T', \s)$ is the \emph{valued restriction of $T$ to $X$}:

\begin{itemize}
    \item
    $T' = T|X$;

   
    \item 
    for each $v \in V(T') \setminus L(T')$, 
    let $L^*(v) = L(T(v)) \setminus L(T'(v))$.  Then
    \begin{itemize}
    \item 
    if $L^*(v) = \emptyset$, $\s(v) = \infty$;
    
    \item 
    otherwise, $\s(v) = \min_{l \in L^*(v)} dist_T(v, l)$. 
    \end{itemize}
\end{itemize}
[FIGURE]







\subsubsection*{valued tree signatures}

Let $\T = (T, \s)$ be a valued tree that is $s$-bounded for some $s$.  Furthermore, let $\l$ be a layering function that assigns each leaf in $L(T)$ an integer in $\{0, 1, \ldots, k\}$ (note that the domain of $\l$ is not required to be equal to $L(T)$).
We now define the \emph{signature of $\T$ with respect to $\l$}, denoted $sig_{\l}(\T)$, which encodes some properties of $\T$ in a vector of integers.  The signature is defined recursively and depends on the height of $\T$.


If $height(\T) = 1$, then $T$ has a single node $v$, which is a leaf. In this case, define $sig_{\l}(\T) = (\l(v))$.


Now, assume that $height(\T) = h > 1$.  Let $S(s, h - 1) = \{s_1, \ldots, s_{m}\}$ denote the set of all possible signatures for an $s$-bounded valued tree of height $h - 1$ \emph{or less}, with respect to any layering function that assigns leaves to $\{0, 1, \ldots, k\}$.  We will later show that $m$ is finite.  We may assume that the $s_i$ subscripts order the the signatures lexicographically (but this is merely for concreteness, the ordering does not matter).  
Then $sig_{\l}(\T)$ is a vector or dimension $m + 1$ in which, for $i \in [m]$, the $i$-th coordinate of $sig_{\l}(\T)$ is defined as
\[
sig_{\l}(\T)[i] = \min(2, |\{v \in ch(r(T)) : sig_{\l}(\T(v)) = s_i \}|)
\]
Moreover, $sig_{\l}(\T)[m + 1] = \s(r(T))$.


Two signatures are \emph{equal} in the usual sense of vector equality, i.e. if they have the same length and, at every position, the values of the two vectors are equal.

%Note that $sig_{\l}(\T(v))$ is a slight abuse of notation, since $L(T(v))$ is only a subset of the domain of $\l$.  This does not alter the definition though.
In words, one may think of each integer $i \in [m]$ as a code for the $i$-th signature $s_i$, and $sig_{\l}(\T)[i]$ is the number of children of $r(T)$ whose subtree has signature $s_i$, except that we only bother remembering whether there are $0, 1$ or more of those (which we encode by $2$).  
We also reserve the last coordinate of $sig_{\l}(\T)$ for $\s(r(T))$.  
For valued trees that only contain a leaf, we need to remember the layer of the leaf.

Two trees with the same signature may differ, but have a similar structure. 
We list the basic properties that we will need in what follows.


\begin{lemma}\label{lem:basic-sigs}
Let $\T_1 = (T_1, \s_1)$ and $\T_2 = (T_2, \s_2)$ be valued trees satisfying $sig_{\l_1}(\T_1) = sig_{\l_2}(\T_2)$ for some layering functions $\l_1$ and $\l_2$.
Then the following holds:
\begin{enumerate}
    
    \item  \label{lem:basic-onechild}
    if $r(T_1)$ has a child $u$ such that $sig_{\l_1}(\T_1(u)) \neq sig_{\l_1}(\T_1(v))$ for every $v \in ch_{T_1}(r(T_1)) \setminus \{u\}$, then $r(T_2)$ has exactly one child $u'$ such that $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u'))$;
    
    \item  \label{lem:basic-twochild}
    if $r(T_1)$ has two children $u, v$ such that $sig_{\l_1}(\T_1(u)) = sig_{\l_1}(\T_1(v))$, then 
    $r(T_2)$ has at least two children $u', v'$ such that 
    $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u')) = sig_{\l_2}(\T_2(v'))$;
    
    \item  \label{lem:basic-samex}
    for any $x \in V(T_1)$, there exists $y \in V(T_2)$ such that $dist_{T_1}(x, r(T_1)) = dist_{T_2}(y, r(T_2))$ and $sig_{\l_1}(\T_1(x)) = sig_{\l_2}(\T_2(y))$.  In particular, this includes the case $x \in L(T_1)$. 
    
\end{enumerate}
\end{lemma}

\begin{proof}
Property~\ref{lem:basic-onechild} is due to the fact that the entry corresponding to $sig_{\l_1}(\T_1(u))$ must be equal to $1$ in both the $sig_{\l_1}(\T_1)$ and $sig_{\l_2}(\T_2)$ vectors.  Property~\ref{lem:basic-twochild} is because the entry corresponding to $sig_{\l_1}(\T_1(u)) = sig_{\l_1}(\T_1(v))$ must be equal to $2$ in both the $sig_{\l_1}(\T_1)$ and $sig_{\l_2}(\T_2)$ vectors.

Property~\ref{lem:basic-samex} can be argued inductively on $dist_{T_1}(x, r(T_1))$.  If the distance is $0$, then $x = r(T_1)$ and $y = r(T_2)$ shows that the property holds.
If $dist_{T_1}(x, r(T_1)) > 0$, let $x'$ be the child of $r(T_1)$ on the path between $x$ and $r(T_1)$.  
By the previous properties, $r(T_2)$ has a child $y'$ such that $sig_{\l_1}(\T_1(x')) = sig_{\l_2}(\T_2(y'))$.
By induction, there is $y \in V(T_2(y'))$ such that $dist_{T_1(x')}(x, x') = dist_{T_2(y')}(y, y')$ and $sig_{\l_1}(\T_1(x')) = sig_{\l_2}(\T_2(y'))$.
The distance from $x$ to $r(T_1)$ is thus the same as the distance from $y$ to $r(T_2)$, and therefore $y$ show that the property holds.
\end{proof}

Importantly, we can argue that the number of possible signatures depends only on height and $s$-boundedness.  

\begin{lemma}\label{lem:nbsigs-bound}
Let $S(s, h)$ denote the set of all possible signatures for $s$-bounded valued trees of height $h$ or less, for any layering function.
Then 
\begin{align*}
    |S(s, h)| \leq \begin{cases}
        k + 1 &\mbox{if $h = 1$} \\
        (s + 2) \cdot 3^{|S(s, h - 1)|} &\mbox{otherwise}
    \end{cases}
\end{align*}
\end{lemma}


\begin{proof}
All valued trees with $h = 1$ have a signature of the form $(\l(v))$, and $\l(v)$ can take up to $k + 1$.
For $h > 1$, for each of the $S(s, h - 1)$ possible signatures of valued trees of height $h - 1$ or less, the signature vector has an entry in $\{0, 1, 2\}$, i.e. $3$ possible values for each element of $S(s, h - 1)$.
Moreover, the last entry is $\s(r(T))$, which can take up to $s + 2$ values in $\{0, 1, \ldots, s, \infty\}$.
\end{proof}



\subsection{Similar collections and leaf-root signatures}

We now establish the connections between similar collections and signatures.
Let $\S = (\C, \Y, z, \L)$ be a similar structure of $G$.  Unless mentioned otherwise, we will always assume that $\C = \{C_1, \ldots, C_d\}, \Y = \{Y_1, \ldots, Y_d\}$ and $\L = \{\l_1, \ldots, \l_d\}$ for some $d$, without explicit mention again.
Moreover, for each $i \in [d]$, define $\hC_i = C_i \cup Y_i \cup \{z\}$.
By heredity, if $G$ is a $k$-leaf power, then $G[\hC_i]$ is also a $k$-leaf power.
Let $LR_z(\hC_i)$ be the set of all $k$-leaf roots of $G[\hC_i]$ whose root is the unique neighbor of $z$ in the tree.  Note that $LR_z(\hC_i)$ captures every possible $k$-leaf-root, as it merely fixes a specific node for the root.
[FIGURE?]

In our algorithm, we will use valued restrictions of depth $3k$.  We show that these are $k$-bounded.

\begin{lemma}\label{lem:kbounded-and-height}
Assume that $G$ is a connected $k$-leaf power and let $\S = (\C, \Y, z, \L)$ be a similar structure of $G$.
For $i \in [d]$, let $T^* \in LR_z(\hC_i)$, and let $\T = (T, \s)$
be the valued restriction of $T^*$ to $C_i \cup \{z\}$.
Then $\T$ is $2k$-bounded and $height(\T) \leq k$.
\end{lemma}

\begin{proof}
Let us first argue that $\T$ has height at most $k$.
Note that $r(T) = r(T^*)$, since $T$ must contain $z$ and its parent. 
Moreover, $C_i \subseteq N(z)$, implying that each element of $C_i$ is at distance at most $k$ from $z$ in $T^*$, and hence at distance at most $k - 1$ from $r(T^*)$.  Since $L(T) = C_i \cup \{z\}$, $height(T) = height(\T) \leq k$ (actually, $k - 1$, but let us not bother).

As for $k$-boundedness, 
suppose that $\T$ is not $2k$-bounded.  
Then there is some $v \in V(T) \setminus L(T)$ such that $\s(v) > 2k$.  
Note that $v \in T^*$ and that $\s(v)$ is the distance from $v$ to its closest leaf descendant not in $\{z\} \cup C_i$.  In other words, for every $w \in L(T^*(v)) \setminus L(T)$, 
$dist_{T^*}(w, v) > 2k$.  Moreover, we know that at least one such $w$ exists, as otherwise we would have $\s(v) = \infty$.
We claim that $w$ only has neighbors in $L(T^*(v)) \setminus (C_i \cup \{z\})$.  
Let $x \in L(T^*) \setminus L(T^*(v))$.  Then in $T^*$, the path from $w$ to $x$ goes through $v$, implying $dist_{T^*}(w, x) > 2k$ and hence $wx \notin E(G)$.
Let $x \in L(T^*(v)) \cap (C_i \cup \{z\})$.  Since $T$ has height at most $k$ and $x \in L(T)$, $dist_{T^*}(v, x) \leq k$.  Therefore, $dist_{T^*}(w, x) \leq k$ would imply $dist_{T^*}(w, v) \leq 2k$, as one can start from $w$, go to $x$, and then to $v$.  Thus $dist_{T^*}(w, x) > k$ and $wx \notin E(G)$.

It follows that for every $w \in L(T^*(v)) \setminus L(T)$, $N_G(w) \subseteq L(T^*(v)) \setminus L(T)$.  This implies that $G$ is disconnected, a contradiction.  Therefore, $\T$ is $2k-$bounded.
\end{proof}


Together, Lemma~\ref{lem:nbsigs-bound} and Lemma~\ref{lem:kbounded-and-height} allow us to 
bound the number of possible signatures of $k$-leaf-roots of $G[\hC_i]$ subgraphs by $|S(2k, k)|$, which grows quickly but is a function of $k$ only.
The last piece we need is that all the $\hC_i$'s have $k$-leaf-roots with the same signatures.

Let $S \in S(2k, k)$ be a possible signature for a $2k$-bounded valued tree of height at most $k$.
We say that $\hC_i$ \emph{accepts} $S$ if there exists
$T^* \in LR_z(\hC_i)$ such that 
$sig_{\l_i}(\T) = S$, where $\T$ is the valued restriction of $T^*$ to $C_i \cup \{z\}$ of depth $3k$.  

We then define
\[
accept(\S, C_i) = \{S \in S(2k, k) : \hC_i \mbox{ accepts }  S \}
\]
It is important to note that by Lemma~\ref{lem:kbounded-and-height}, for any $T^* \in LR_z(\hC_i)$, $sig_{\l_i}(\T) \in S(2k, k)$, and therefore $sig_{\l_i}(\T)  \in accept(\S, C_i)$, where $\T$ is the valued restriction of $T^*$ to $C_i \cup \{z\}$.  In other words, $accept(\S, C_i)$ captures the signature of \emph{every} $k$-leaf-root of $G[\hC_i]$.  [LEMMA?]

The similar structure $\S = (\C, \Y, z, \L)$ is called \emph{homogeneous}
if, for each $C_i, C_j \in \C$, $accept(C_i) = accept(C_j)$.




For our purposes, we need a homogeneous similar structure of size at least $3|S(2k, k)|$.  If all $k$-leaf-roots have large enough arity, this is guaranteed to exist.

\begin{lemma}\label{lem:hom-struct}
Assume that $G$ is a connected $k$-leaf power. 
Let $d = 3|S(2k, k)| \cdot 2^{|S(2k, k)|}$, and assume that $G$ admits a $k$-leaf-root of arity at least $d + 1$.
Then there is a \emph{homogeneous} similar structure $\S = (\C, \Y, z, \L)$ of $G$ such that $|\C| = 3|S(2k, k)|$.  Moreover, for each $C_i \in \C$, $|C_i| \leq d^k$
and $G[C_i \cup Y_i]$ has maximum degree at most $d^k$.
\end{lemma}

\begin{proof}
By Lemma~\ref{lem:exists-similar}, there exists 
a similar structure $\S' = (\C', \Y', z, \L')$ of $G$ with $|\C'| = d$, with each $C'_i \in \C'$ having $|C'_i| \leq d^k$ and $G[C_i \cup Y_i]$ having maximum degree $d^k$.  
Denote $\C' = \{C'_1, \ldots, C'_d\}$, $\Y' = \{Y'_1, \ldots, Y'_d\}$ and
$\L' = \{\l'_1, \ldots, \l'_d\}$.
The problem is that $\S'$ might not be homogeneous.

Notice that by Lemma~\ref{lem:kbounded-and-height}, for any $C'_i \in \C$, $accept(\S', C'_i)$ is a subset of $S(2k, k)$.  
Thus the number of possible distinct $accept(\S, C'_i)$ sets is $2^{|S(2k, k)|}$.  
By the pigeonhole principle, the fact that $|\C'| \geq d = 3|S(2k, k)| 2^{|S(2k, k)|}$ implies that there is 
some $\C \subseteq \C'$ such that $|\C| = 3|S(2k, k)|$
and such that $accept(\S', C'_i) = accept(\S', C'_j)$ 
for every $C'_i, C'_j \in \C$.

Denote $\C = \{C'_{h_1}, C'_{h_2}, \ldots, C'_{h_{3|S(2k, k)|}}\}$, and let $\Y = \{Y'_{h_1}, Y'_{h_2}, \ldots, Y'_{h_{3|S(2k, k)|}}\}$, and $\L = \{\l'_{h_1}, \l'_{h_2}, \ldots, \l'_{h_{3|S(2k, k)|}}\}$.
One can easily verify that all properties of a similar structure hold for $\S = (\C, \Y, z, \L)$.  We have $|\C| = 3|S(2k, k)|$.
This similar structure is homogeneous.
Finally, the bounds for $|C_{h_i}| \leq d^k$
and the maximum degree at most $d^k$ for $G[C_{h_i} \cup Y_{h_i}]$ still hold for every $h_i$.
\end{proof}



We can finally present the main result of this section.

\begin{theorem}\label{thm:iffc1}
Let $G$ be a connected graph.
Let $\S = (\C, \S, z, \L)$ be a homogeneous similar structure of $G$ that satisfies the requirements of Lemma~\ref{lem:hom-struct}, with $\C = \{C_1, \ldots, C_l\}, \Y = \{Y_1, \ldots, Y_l\}$ and $l = 3|S(2k, k)|$.

Then $G$ is a $k$-leaf power if and only if $G - (C_1 \cup Y_1)$ is a $k$-leaf-power.  
\end{theorem}


\begin{proof}
First, note that if $G - (C_1 \cup Y_1)$ is not a $k$-leaf-power, then by heredity, $G$ is not a $k$-leaf-power.  We now focus on the other direction of the statement.


Suppose that $G - (C_1 \cup Y_1)$ is a leaf power, and let $R$ be a $k$-leaf-root of $G - (C_1 \cup Y_1)$.  Assume without loss of generality that $R$ is rooted at the single neighbor of $z$.  The proof is constructive: we show algorithmically how to insert $C_1 \cup Y_1$ into $R$ to obtain a $k$-leaf-root of $G$.

For $i \in \{2, \ldots, l\}$, let $T^*_i = T|\hC_i$ (recall that $\hC_i = C_i \cup Y_i \cup \{z\}$), which is a $k$-leaf-root of $G[\hC_i]$.
Furthermore let $\T_i = (T_i, \s_i)$ be the valued restriction of $T^*_i$ to $C_i \cup \{z\}$.  Note that $V(T_i) \subseteq V(T^*_i) \subseteq V(R)$.

Since $l - 1 > |S(2k, k)|$, there must be distinct $i, j \in \{2, \ldots, l\}$ such that $sig_{\l_i}(\T_i) = sig_{\l_j}(\T_j)$, by the pigeonhole principle.
Assume, without loss of generality, that $i = 2$ and $j = 3$ (otherwise, simply rename the $C_i$'s).
Note that since $V(T_2) \subseteq V(T_2^*) \subseteq V(R)$, each node of $T_2$ and $T^*_2$ is in $R$.  The same holds for $T_3$ and $T^*_3$.
Moreover, all of $T_2, T^*_2, T_3$ and $T^*_3$ contain $z$ and hence also contain the root of $R$.  It follows that $r(T_2) = r(T^*_2) = r(T_3) = r(T^*_3) = r(R)$.

Since $accept(\S, \hC_1) = accept(\S, \hC_2) = accept(\S, \hC_3)$ by homogeneity, there exists a $k$-leaf-root $T^*_1$ of $G[\hC_1]$, with $r(T^*_1)$ being the parent of $z$, such that $sig_{\l_1}(\T_1) = sig_{\l_2}(\T_2) = sig_{\l_3}(\T_3)$, where $\T_1 = (T_1, \s_1)$ is the valued restriction of $T^*_1$ to $C_1 \cup \{z\}$.
Note that $r(T_1) = r(T^*_1)$, again because of $z$.
We now describe how to insert $T^*_1$ into $R$, based on the  signature of $\T_1$.
This is shown in Algorithm~\ref{alg:insertt1}.
By inserting a subtree $T^*_1(u)$ as a child of $r$, we mean to add an edge between $r$ and $r(T^*_1(u))$.

\begin{algorithm}[H]
\SetAlgoLined
\DontPrintSemicolon
\SetKwProg{Fn}{Function}{}{end}

$insert(r(T^*_1), r(R))$ //initial call \;
\;
\Fn{insert($t, r$)}
{
    //$t \in V(T^*_1)$ is the node of $T^*_1$ we are inserting\;
    //$r \in V(R)$ is the node of $R$ we are inserting on\;
    \ForEach{child $u \in ch_{T^*_1}(t) \setminus ch_{T_1}(t)$}
    {
        Insert the $T^*_1(u)$ subtree as a child of $r$ \label{line:child-tstar}\;
    }
    
    \ForEach{child $u \in ch_{T_1}(t)$}
    {
        \uIf{$\exists w \in ch_{T_1}(t) \setminus \{u\}$ such that $sig_{\l_1}(\T_1(w)) = sig_{\l_1}(\T_1(u))$}
        {
            Insert the $T^*_1(u)$ subtree as a child of $r$ \label{line:child-two}\;
        }
        \uElse
        {
            Let $u_2 \in ch_{T_2}(r)$ such that $sig_{\l_2}(\T_2(u_2)) = sig_{\l_1}(\T_1(u))$\; 
            Let $u_3 \in ch_{T_3}(r)$ such that $sig_{\l_3}(\T_3(u_3)) = sig_{\l_1}(\T_1(u))$\;
            \uIf{$u_2 \neq u_3$}
            {
                    Insert the $T^*_1(u)$ subtree as a child of $r$ \label{line:child-onediff} \;
            }
            \uElse
            {
                \uIf{$u_2 \neq z$}
                {
                    Recursively call $insert(u, u_2)$ \label{line:recurse}\;
                }
            }
        }
    }
}
\caption{Insertion of $T_1^*$ into $R$.}
\label{alg:insertt1}
\end{algorithm}

Let us begin with a bit of intuition on this algorithm.
The idea is that $insert(t, r)$ embeds $T_1^*(t)$ into $R(r)$ recursively for all $t \in V(T_1)$, and that at any point, $r \in V(R) \cap V(T_2) \cap V(T_3)$ and $\T_2(r), \T_3(r)$ have the same signature as $\T_1(t)$ (we prove this below).  
The initial call says that $r(T^*_1) = r(T_1)$ should correspond to $r(R)$. Then in any recursion, when $t$ has children $u$ such that $u$ is in $T_1^*$ but not in $T_1$, we know that $T_1^*(u)$ only has leaves in $Y_1$.  In this case, we just insert the $T_1^*(u)$ subtree.  The newly inserted leaves should have no neighbor in $R$, and the fact that $\T_2(r)$ and $\T_3(r)$ have similar subtrees at the $r$ location helps us guarantee it.  That is, $\T_2(r)$ lets us handle the distance relationships with all newly inserted leaves and those in $L(R) \setminus L(\T_2(r))$, and $\T_3(r)$ helps us with all relationships with leaves in $L(\T_2(r))$.
We can also insert any child subtrees of $T_1(t)$ with repeated signature, since $\T_2(r)$ and $\T_3(r)$ also help us in the same manner ($\T_2(r)$ helps us with $L(R) \setminus L(T^*_2(r))$, and $\T_3(r)$ helps us with $L(T^*_2(r))$).  The same idea applies when $T_2(r)$ and $T_3(r)$ have distinct children with the same signature as a child of $t$.  A recursion is needed for each $u \in ch_{T_1}(t)$ such that the node of $T_2$ and $T_3$ corresponding to $u$ is the same in $ch_R(r)$, since the same trick cannot be applied.

Since the algorithm only adds subtrees as child of nodes of $R$, it is not hard to see that the modified $R$ will also be a tree.  
For the rest of the proof, let $R'$ be the tree obtained after the algorithm has terminated, assuming that the initial call is $insert(r(T^*_1), r(R))$. 
The rest of the proof is dedicated to showing that $R'$ is a $k$-leaf-root of $G$.  The proof is divided in a series of claims.

\begin{claim}\label{claim:basic}
At any point that $insert(t, r)$ is called and arguments $t$ and $r$ are received, the following holds:
\begin{itemize}
    \item 
    $t \in V(T_1) \setminus L(T_1)$;
    
    \item 
    $r \in V(T_2) \cap V(T_3)$;
    
    \item 
    $sig_{\l_1}(\T_1(t)) = sig_{\l_2}(\T_2(r)) = sig_{\l_3}(\T_3(r))$.
\end{itemize}
\end{claim}

\begin{proof}
We argue this by induction on the depth of the recursion.
As a base case, consider the initial call with $t = r(T^*_1)$ and $r = r(R)$.  We have $t \in V(T_1)$ since $r(T^*_1) = r(T_1)$.  To see that $t \notin L(T_1)$, note that $|L(T_1)| = |C_1 \cup \{z\}| \geq 2$ implies that $r(T_1)$ is not a leaf itself, since leaves have $0$ children.  Thus $t \in V(T_1) \setminus L(T_1)$.
Also, we have already argued that $r = r(R) = r(T_2) = r(T_3)$.  Moreover, in this initial case, $sig_{\l_1}(\T_1(t)) = sig_{\l_1}(\T_1) = sig_{\l_2}(\T_2) = sig_{\l_2}(\T_2(r))$ and the same holds for $\T_3$.

Now, assume that the statement holds for any recursive call of depth $\delta$.
We argue that it also holds for recursive calls at depth $\delta + 1$. 
When a call at recursion depth $\delta$ with parameters $t$ and $r$ is made, the only way a deeper recursive call could be made is when line~\ref{line:recurse} is reached.  This happens when $t$ has a child $u$ in $T_1$ such that no other child of $t$ in $T_1$ has the same signature.  
Since we assume that $sig_{\l_1}(\T_1(t)) = sig_{\l_2}(\T_2(r))$, by Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-onechild}, $r$ must also have exactly one child $u_2$ such that $sig_{\l_2}(\T_2(u_2)) = sig_{\l_1}(\T_1(u))$.  By the same argument, $r$ has exactly one child $u_3$ in $T_3$ such that $sig_{\l_3}(\T_3(u_3)) = sig_{\l_1}(\T_1(u))$.  In particular, $u_2$ and $u_3$ as used in the algorithm always exist.
%Note that $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u_2)) = sig_{\l_3}(\T_3(u_3))$ holds at this point. 

A recursive call is only made if $u_2 = u_3$ and $u_2 \neq z$, in which case $u$ and $u_2$ are passed to a recursive call.
We know that $u \in V(T_1)$, and must argue that $u \notin L(T_1)$.
Assume instead that $u$ is a leaf of $T_1$.
Since $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u_2)) = sig_{\l_3}(\T_3(u_3))$, $u_2$ must be a leaf of $T_2$ and $u_3$ a leaf of $T_3$.  We have $L(T_2) = C_2 \cup \{z\}$ and $L(T_3) = C_3 \cup \{z\}$.  Since $C_2$ and $C_3$ are disjoint, only $u_2 = u_3 = z$ is possible, but this is a contradiction since this case is explicitly excluded by the algorithm.  Hence, $u \notin L(T_1)$, which proves the first property of the claim.

The second and third properties of the claim hold for the recursive call because $u_2 = u_3$, and because they are explicitly chosen to have the same signature.
\end{proof}



We show that to create $R'$, the algorithm inserts a subtree that is leaf-isomorphic to $T^*_1$.

\begin{claim}\label{claim:iso}
$R'|\hC_1 \simeq_L T^*_1$.
\end{claim}

\begin{proof}
We prove the claim by induction on the height of $T_1(t)$.  
That is, we show 
that for any $t$ and $r$ passed to the algorithm, $R'$ contains a subtree $R'_t$ that is leaf-isomorphic to $T_1^*(t)$, and that the leaf-isomorphism from $T_1^*(t)$ to $R'_t$ maps $t$ to $r$.  


By Claim~\ref{claim:basic}, $t$ is in $T_1$ but not a leaf of $T_1$.  So as a base case, consider that the algorithm receives arguments $t$ and $r$, such that $T_1(t)$ is a subtree of $T_1$ of height $2$.  That is, all the children of $t$ in $T_1$ are leaves (but not necessarily all the children of $t$ in $T^*_1$).
Consider a child $u \in ch_{T^*_1}(t) \setminus ch_{T_1}(t)$.
Then line~\ref{line:child-tstar} ensures that $T_1^*(u)$ is inserted as a child subtree of $r$ in $R'$.
Consider now a child $u \in ch_{T_1}(t)$, which is a leaf by assumption. 
If some other child $w$ of $T_1$ has the same signature (i.e. $sig_{\l_1}(\T_1(u)) = sig_{\l_1}(\T_1(w))$), line~\ref{line:child-two} ensures that $u$ is inserted as a child of $r$.  
Otherwise, there are $u_2 \in ch_{T_2}(r)$ and $u_3 \in ch_{T_3}(r)$ with the same signature as $u$.  
As in the previous claim, $u_2$ and $u_3$ must also be leaves and one of $u_2 \neq u_3$ or $u_2 = u_3 = z$ must hold, because $C_2$ and $C_3$ are disjoint.  
If $u_2 = u_3 = z$, then $u = z$ as well, since this is the only leaf with signature $(0)$.  In this case, $t = r(T_1)$ and $r = r(R)$, and $z$ is not inserted (which is correct, since $z$ is already a child of $r$).  If $u_2 \neq u_3$, $u$ is added as a child of $r$ on line~\ref{line:child-onediff} (which is correct since $u \neq z$).
It follows that all children of $t$ in $T^*_1$ are children of $r$ in $R'$.  Therefore, $R'$ contains a subtree leaf-isomorphic to $T^*_1(t)$ with $t$ mapped to $r$.

Now assume that $T_1(t)$ is a subtree of height greater than $2$.
Notice that for each child $u \in ch_{T^*_1}(t)$, $T_1^*(u)$ is inserted as a child subtree of $r$ in $R'$, unless $u = z$ or unless line~\ref{line:recurse} is reached.  As above, if $u = z$, then $z$ must already be a child of $r$.
If instead line~\ref{line:recurse} is reached, the algorithm is called recursively with arguments $u$ and $u_2$.
In this case, we may assume by induction that $R'$ contains a subtree leaf-isomorphic to $T^*_1(u)$, with the leaf-isomorphism mapping $u$ to $u_2$.
Let $U$ be the set of children of $t$ in $T_1$ for which line~\ref{line:recurse} is reached.  Notice that for each distinct $u, u' \in U$, $sig_{\l_1}(\T_1(u)) \neq sig_{\l_1}(\T_1(u'))$, since children with a non-unique signature are inserted on line~\ref{line:child-two}.
Moreover, each $u \in U$ is put in correspondence with a child $u_2$ of $r$ with the same signature as $u$, implying that each $u \in U$ has a unique correspondent among the children of $r$.
We can therefore conclude  that for each $u \in ch_{T^*_1}(t)$ (other than $z$), either $T^*_1(u)$ is inserted as a child subtree of $r$, or $T^*_1(u)$ is inserted recursively with $u$ being mapped to a unique child $u_2$ or $r$.  It follows that $R'$ contains a subtree isomorphic to $T_1^*(t)$ with $t$ mapped to $r$.

To finish the proof, we observe that the above statement holds for $t = r(T_1) = r(T^*_1)$ and $r = r(R)$.  Thus $R'$ contains a subtree leaf-isomorphic to $T^*_1$ with a leaf-isomorphism that maps $r(T^*_1)$ to $r(R)$.  
Since $L(T^*_1) = \hC_1$, the claim follows.
\end{proof}


With the above, we have ensured that distance relationships in $R'$ are correct for pairs of leaves in $T^*_1$.  It remains to argue that they are also correct for pairs of leaves with one in $T^*_1$ and the other in $V(G) \setminus \hC_1 = L(R) \setminus \{z\}$.



\begin{claim} \label{claim:cross}
Let $x \in L(T^*_1)$ and $y \in L(R) \setminus \{z\}$.
If $xy \in E(G)$, then $dist_{R'}(x, y) \leq k$, and otherwise, 
$dist_{R'}(x, y) > k$.
\end{claim}

\begin{proof}
We argue that anytime that a leaf of $T^*_1$ is inserted, the conditions of the claim are satisfied. 
Consider any recursion of the algorithm where parameters $t$ and $r$ are given, and let us focus on the set of leaves of $T^*_1$ inserted during that recursion.

Let $u \in ch_{T^*_1}(t)$ and assume that $T^*_1(u)$ is inserted as a child of $r$ in the current recursion.  Let $x \in L(T^*_1(u))$ be an inserted leaf.
We consider two possible cases.

\medskip 

\noindent
\textbf{Case 1: $x \in L(T^*(u)) \setminus L(T)$.}
In this case, $x \in L(T^*_1) \setminus L(T_1) = \hC_1 \setminus (C_1 \cup \{z\}) = Y_1$, and thus $x$ has no neighbors in $L(R)$.  Thus we must argue that $x$ is at distance more than $k$ to any leaf $y$ of $R$.
Recall that $\T_1 = (T_1, \sigma_1)$, and that $\sigma_1(t)$ is the minimum distance from $t$ to a leaf of $T^*_1(t) \setminus L(T_1)$.
This implies that $dist_{T^*_1}(x, t) \geq \sigma_1(t)$.
It follows that in $R'$, $dist_{R'}(x, r) \geq \sigma_1(t)$.  


Also recall that by Claim~\ref{claim:basic}, $r \in V(T_2) \cap V(T_3)$ and $sig_{\l_1}(\T_1(t)) = sig_{\l_2}(\T_2(r)) = sig_{\l_3}(\T_3(r))$.  In particular, $\sigma_1(t) = \sigma_2(r) = \sigma_3(r)$.  
Since $\T_2$ is the valued restriction of $T^*_2$ to $(C_2 \cup \{z\})$, this implies that there exists $v \in L(T_2^*) \setminus L(T_2) = Y_2$ such that $dist_{T^*_2}(v, r) = dist_{R}(v, r) = \sigma_2(r)$.
Now, let $y \in L(R) \setminus (C_2 \cup Y_2)$. 
We have $vy \notin E(G)$, which implies $dist_R(v, y) > k$.  
Observe that 
\begin{align*}
    k < dist_R(v, y) &\leq dist_R(v, r) + dist_R(r, y) \\
                 &= \sigma_2(r) + dist_R(r, y) \\
                 &= \sigma_1(t) + dist_{R}(r, y) \\
                 &\leq dist_{R'}(x, r) + dist_{R'}(r, y) \\
                 &= dist_{R'}(x, y)
\end{align*}
where we used the fact that in $R'$, the path from $x$ to $y$ first traverses at least $\sigma_1(t)$ edges to reach $r$, and then goes to $y$.
This shows that $x$ has the correct distance to all $y \in L(R) \setminus (C_2 \cup Y_2)$.  It remains to handle the vertices in $C_2 \cup Y_2$.
For the moment, let us instead consider $y \in L(R) \setminus (C_3 \cup Y_3)$.  We can apply the same argument as above, but using $T_3$ instead.  That is, by the equality of the signatures, there is some $v \in Y_3$ such that $dist_{T^*_3}(v, r) = dist_R(v, r) = \sigma_3(r)$.
By repeating the above argument, we deduce that for any $y \in L(R) \setminus (C_3 \cup Y_3)$, $dist_R(v, y) > k$, which in turn implies 
$dist_{R'}(x, y) > k$.  
In particular, this holds for any $y \in C_2 \cup Y_2$.
We have therefore shown that $dist_{R'}(x, y) > k$ for any $y \in L(R)$, and thus all leaves added through line~\ref{line:child-tstar} of the algorithm satisfy the claim.




\medskip 

\noindent 
\textbf{Case 2: $x \in L(T)$}.  
Since $u \in ch_{T_1}(t)$, we have that $T_1^*(u)$ is inserted as a child of $r$ on line~\ref{line:child-two} or on line~\ref{line:child-onediff}.  Note that $x \in C_1$ ($x = z$ is not possible since $z$ is not reinserted in $R'$).  


Let us define $u_2 \in ch_{T_2}(r)$ and $u_3 \in ch_{T_3}(r)$ to handle both cases.
If $T^*_1(u)$ is inserted on line~\ref{line:child-onediff}, then define $u_2$ and $u_3$ as in the algorithm.
If instead $T^*_1(u)$ is inserted on line~\ref{line:child-two}, then there is $w \in ch_{T_1}(t)$ such that $sig_{\l_1}(\T_1(u)) = sig_{\l_1}(\T_1(w))$ and $w \neq u$.
By Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-twochild}, there exist distinct $u_2, u_2' \in ch_{T_2}(r)$ and $u_3, u_3' \in ch_{T_3}(r)$ such that 
$sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u_2)) = sig_{\l_2}(\T_2(u_2')) = sig_{\l_3}(\T_3(u_3)) = sig_{\l_3}(\T_3(u_3'))$.  
Observe that at least one of $u_2 \neq u_3$ or $u_2 \neq u'_3$ holds.  Assume without loss of generality that $u_2 \neq u_3$.

In either case, note that $u_2$ and $u_3$ are defined so that $u_2 \neq u_3$, $u_2 \in ch_{T_2}(r)$, $u_3 \in ch_{T_3}(r)$, $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u_2)) = sig_{\l_3}(\T_3(u_3))$.







By Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-samex}, there exist $x_2 \in L(T_2(u_2))$
such that $dist_{T_2^*}(x_2, u_2) = dist_{R'}(x, u)$ and $sig_{\l_1}(\T_1(x)) = sig_{\l_2}(\T_2(x_2))$.  Since the signature of a leaf is just its layer, this implies that $\l_1(x) = \l_2(x_2)$. 
This implies that $dist_{R'}(x, r) = dist_{R'}(x_2, r)$.
Similarly, there exists $x_3 \in L(T_3)$ 
such that $\l_1(x) = \l_3(x_3)$ and such that $dist_{T_3^*}(x_3, u_3) = dist_{R'}(x, u)$.
This implies that $dist_{R'}(x, r) = dist_{R'}(x_3, r)$.
Also note that the paths from $x$ to $r$, $x_2$ to $r$ and $x_3$ to $r$ 
only intersect at $r$.

First consider $y \in L(R) \setminus (C_2 \cup Y_2 \cup C_3 \cup Y_3)$.
By Property~\ref{cut:layerssame} of similar structures, $xy \in E(G) \Leftrightarrow x_2y \in E(G) \Leftrightarrow x_3y \in E(G)$.
If $y$ is not a descendant of $u_2$, then the path from $x_2$ to $y$ goes through $r$, implying $dist_{R'}(x, y) = dist_{R'}(x_2, y)$.
If $y$ is not a descendant of $u_3$,
then the path from $x_3$ to $y$ goes through $r$, implying $dist_{R'}(x, y) = dist_{R'}(x_3, y)$.  
Since $u_2 \neq u_3$, $y$ cannot be a descendant of both $u_2$ and $u_3$, and so at least one of $dist_{R'}(x, y) = dist_{R'}(x_2, y)$ or $dist_{R'}(x, y) = dist_{R'}(x_3, y)$ must hold.
If $xy \in E(G)$, then $x_2y, x_3y \in E(G)$ and $dist_{R'}(x_2, y) \leq k$, $dist_{R'}(x_3, y) \leq k$ both hold, implying $dist_{R'}(x, y) \leq k$. 
Similarly, if $xy \notin E(G)$, then $x_2y, x_3y \notin E(G)$ and, in the same manner, and $dist_{R'}(x_2, y) > k$, $dist_{R'}(x_3, y) > k$ both hold, implying $dist_{R'}(x, y) > k$. 

Now consider $y \in C_2 \cup Y_2$.  Assume that $xy \notin E(G)$.
Then by Property~\ref{cut:layerssame}, $x_3y \notin E(G)$.  
If $y$ is not a descendant of $u_3$, then the path from $x_3$ to $y$ goes through $r$ and $dist_{R'}(x, y) = dist_{R'}(x_3, y) > k$.
If $y$ is a descendant of $u_3$, then we have
\[
k < dist_{R'}(x_3, y) \leq dist_{R'}(x_3, r) + dist_{R'}(r, y) = dist_{R'}(x, r) + dist_{R'}(r, y)
\]
and, since $dist_{R'}(x, y) + dist_{R'}(r, y) = dist_{R'}(x, y)$, the distance from $x$ to $y$ is correctly above $k$.

Assume that $xy \in E(G)$.  Note that $y \in Y_2$ is not possible since $Y_2$ only has neighbors in $C_2$.  So we know that $y \in C_2$, and hence $\l_2(y)$ is defined.  If $y$ is not a descendant of $u_3$, the usual argument applies, since the path from $x_3$ to $y$ goes through $r$, implying $dist_{R'}(x, y) = dist_{R'}(x_3, y) \leq k$.
Suppose that $y$ is a descendant of $u_3$.
By Property~\ref{cut:layers-gt-k} of similar structures, we must have $\l_1(x) + \l_2(y) \leq k$ (because otherwise, $xy$ could not be an edge).  As $\l_1(x) = \l_2(x_2)$, 
we have $\l_2(x_2) + \l_2(y) \leq k$ as well.  By Property~\ref{cut:layers-leq-k}, $u_2y \in E(G)$.
The path from $u_2$ to $y$ goes through $r$, and thus
$dist_{R'}(x, y) = dist_{R'}(x_2, y) \leq k$.

This completes the proof, as we have covered every possible case for a leaf inserted by the algorithm, at any point.
\end{proof}

To conclude the proof, we can argue that $R'$ is a $k$-leaf-power of $G$ by looking at every pair of vertices of $G$.
First note that by Claim~\ref{claim:iso}, all the leaves of $T^*_1$ are present in $R'$, and so $V(G) = L(R')$.
Let $x, y \in V(G)$, with $x \neq y$.
If $x, y \in V(G) \setminus (C_1 \cup Y_1)$, then 
$x, y \in L(R)$ and, since $dist_{R}(x, y) = dist_{R'}(x, y)$, we know that $xy \in E(G) \Leftrightarrow dist_{R'}(x, y) \leq k$. 
If $x, y \in C_1 \cup Y_1 \cup \{z\}$, then by Claim~\ref{claim:iso}, 
$R'|(C_1 \cup Y_1 \cup \{z\})$ is leaf-isomorphic to $T^*_1$.  Since $T^*_1$ is a $k$-leaf-root of $G[\hC_1]$, 
we know that $xy \in E(G) \Leftrightarrow dist_{R'}(x, y) \leq k$.
Finally, if $x \in C_1 \cup Y_1$ and $y \in V(G) \setminus (C_1 \cup Y_1)$, by Claim~\ref{claim:cross} ensures that $xy \in E(G) \Leftrightarrow dist_{R'}(x, y) \leq k$.
Therefore, $R'$ is a $k$-leaf-power of $G$.
\end{proof}


\section{Computing the set of accepted signatures}

So far, we know that if $G$ is a $k$-leaf power that admits a $k$-leaf-root of arity at least $d := 3|S(2k, k)| \cdot 2^{|S(2k, k)|}$, then $G$ has an homogeneous similar structure $\S = (\C, \Y, z, \L)$ with $|\C| = 3|S(2k, k)|$, 
$|C_i| \leq d^k$ for each $C_i$, and $G[C_i \cup Y_i]$ having maximum degree $d^k$.  

We have no discussed how to find such a $\C$.
Assuming $k \in O(1)$, it is not too hard to find a similar structure of $G$ with the above properties, if one exists.
It suffices to brute-force every combination of $3|S(2k, k)|$ subsets of $V(G)$ of size at most $d^k$ in $G$ to find the $C_i$'s, and check that all similar structure properties hold.
However, homogeneity requires enumerating all accepted signatures for the found $\hC_i$, in order to construct $accept(\S, \hC_i)$ and ensure that they are all equal.
We will achieve this through the tree decomposition of $G[\hC_i]$.








Let us assume that $\S = (\C, \Y, z, \L)$ is a similar structure satisfying $|\C| = 3|S(2k, k)|$, $|C_i| \leq d^k$ such that $G[\hC_i]$ has maximum degree at most $d^k$.
We want to compute $accept(\S, C_i)$ for each $i \in [d]$.
This can be achieved using a slightly more general lemma.

\begin{lemma}\label{lem:enumerate}
Let $G$ be a connected graph of maximum degree $d^k$ and let $z \in V(G)$.  Then in time $O(X)$, one can enumerate the set of all valued trees $\mathbb{T} = \{\T_1, \ldots, \T_l\}$ [UP TO LEAF ISOMORPHISM] such that $\T_i \in \mathbb{T}$ 
if and only if there exists a $k$-leaf-root $T$ of $G$ such that (1) $T$ is rooted at the parent of $z$; and (2) $\T_i$ the valued restriction of $T$ to $N_G[z]$.
\end{lemma}

To see why Lemma~\ref{lem:enumerate} allows us to compute $accept(\S, C_i)$, recall that $accept(\S, C_i)$ contains the signature of every $\T$ that is the valued restriction of $T^*$ to $C_i \cup \{z\}$, where $T^*$ is a $k$-leaf-root of $G[\hC_i]$.  Since $N_G[\hC_i][z] = C_i \cup \{z\}$, we can pass $G[\hC_i]$ and $z$ to the above lemma. 
By taking the signature of every $\T_i$ returned, we obtain $accept(\S, C_i)$.  [CLEAR?]


The restof this section is dedicated to the proof of Lemma~\ref{lem:enumerate}.
The proof is based on the tree decomposition of $G$.
Recall that given a graph $G$, a nice tree decomposition of $B = (V_B, E_B)$ is a tree in which (1) $B_i \subseteq V(G)$ for each $B_i \in V(B)$; (2) for each $uv \in E(G)$, there is some $B_i \in V(B)$ with $u, v \in B_i$; (3) for each $u \in V(G)$, the set of $B_i$'s that contain $u$ form a connected subgraph of $B$.
Moreover, each $B_i \in V(B)$ can be one of four types: $B_i \in L(B)$, in which case $B_i = \emptyset$; $B_i$ is an introduce node, in which case $B_i$ has a single child $B_j$ with $B_i = B_j \cup \{v\}$ for some $v \in V(G)$; $B_i$ is a forget node, in which case $B_i$ has a single child $B_j = B_i \setminus \{v\}$ for some $v \in B_i$; $B_i$ is a join node, in which case $B_i$ has two children $B_l, B_r$ and $B_i = B_l = B_r$.
The width of $B$ is $max_{B_i \in V(B)}(|B_i| - 1)$, and the treewidth of $G$ is the minimum width of a nice tree decomposition of $G$.

We first check whether $G$ is chordal: if not, we know that $G$ is not a $k$-leaf-power and we can return $\mathbb{T} = \emptyset$.  [PRELIM CHORDAL]
Otherwise, since $G$ has maximum degree $d^k$ and is chordal, $G$ has treewidth at most $d^k$.  
The properties of the tree decomposition that we will need are summarized here.
[LEMMA?]

\begin{lemma}\label{lem:treedecomp}
Let $G$ be a chordal graph of maximum degree at most $d^k$, and let $z \in V(G)$.  Then there exists a nice tree decomposition $B = (V_B, E_B)$ of $G$ of width at most $d^k$ such that $r(B) = \{z\}$, such that $B_i = \emptyset$ for every $B_i \in L(B)$, and such that $B_i \in V_B$ is a non-empty clique for each $B_i \in V(B) \setminus L(B)$.
\end{lemma}

\begin{proof}
TODO
\end{proof}

Let $B = (V_B, E_B)$ be a nice tree decomposition that satisfies all the properties of Lemma~\ref{lem:treedecomp}.
For $B_i \in V_B$, let $V_i = \bigcup_{B_j \in B(B_i)} B_j$ be the set of vertices of $G$ found in the bags at $B_i$ or its descendants.


Let $B_i$ be a bag of $B$ and let $(T, \s)$ be a valued tree.
We say that $(T, \s)$ is a \emph{valid for} $B_i$ if it satisfies all the following conditions:

\begin{itemize}
    \item 
    $L(T) = (N[B_i] \cap V_i) \cup \{z\}$;

    
    \item 
    if $|L(T)| = 1$, then $T$ is a single node $z$.  
    If $|L(T)| \geq 2$, then 
    the parent of $z$ in $T$ is $r(T)$.
    
    
    \item 
    there exists a $k$-leaf-root $T^*$ of $G[V_i \cup \{z\}]$ such that $(T, \s)$ is the valued restriction of $T^*$ to $(N[B_i] \cap V_i) \cup \{z\}$.  
\end{itemize}


Since $r(B) = \{z\}$, our goal is precisely to obtain the set of valued trees that are valid for $r(B)$.  
We compute the set of valid valued restrictions for $B_i$, for each $B_i$, in a classic dynamic programming fashion.

It is tempting to define $(T, \s)$ as the valued restriction of $T^*$ to $B_i$, and not bother with $N[B_i] \cap V_i$ nor $\{z\}$.
Let us attempt to explain why $N[B_i] \cap V_i$ is needed.  It is to maintain correct values for each $\s(w)$.  If $B_i$ is a join vertex, we would like to combine the solutions from its children $B_l$ and $B_r$.  However, we only have valued restrictions $(T_l, \s_l)$ and $(T_r, \s_r)$, which may hide some internal nodes and leaves from the complete corresponding $k$-leaf-roots.  If some of these internal nodes should be the same node $w$ in the solution for $B_i$, we have no way of knowing from just the restrictions, and we have no way to know the value of $\s(w)$.  A similar situation arises for introduce nodes.  By including $\N[B_i] \cap V_i$ in every restriction, we are able to argue that theses cases never occurs.
The reason that we include $z$ in the definition of a valid valued is that it makes the root unambiguous in every case: it is always the parent of $z$. Otherwise, the problem is that, given a $k$-leaf power $T^*$ the root of $T^*|(N[B_i] \cap V_i)$ is not always the same as the root of $T^*|V_i$, which causes problems for introduce and join nodes.  Let us proceed with the details.



For a bag $B_i$, define $Q[B_i] = \{(T, \s) : (T, \s)$ is a valid valued tree for $B_i\}$.  We first show that the number of $(T, \s)$ valued trees to consider for insertion into $Q[B_i]$ is bounded, meaning that we can enumerate them all. 

\begin{lemma}
Let $B_i \in B$ and let $(T, \s)$ be a valid valued tree for $B_i$.
Then either $T = T|(N[B_i] \cap V_i)$, or there is $w \in V(T)$ such that $T(r) = T|(N[B_i] \cap V_i)$, and such that the path from $r(T)$ to $w$ has at most $nk$ vertices.

Consequently, the number of possible valued trees in $Q[B_i]$ is bounded by 
\end{lemma}


We now show, given a valued tree $(T, \s)$ enumerated as above, how to decide whether $(T, \s)$ should be in $Q[B_i]$.  We describe the dynamic programming recurrence for introduce, forget and join nodes.  There is also a special case to handle when $V_i \cup \{z\} = \{z\}$, which we deal with explicitly.
For convenience, denote $\N[B_i] := (N[B_i] \cap V_i) \cup \{z\}$.


\begin{itemize}
    \item 
    \emph{Special case $V_i \cup \{z\} = \{z\}$}.   Then $(T, \s) \in Q[B_i]$ if and only if $T$ is a single node $z$ (and $\s$ has an empty domain).

    \item 
    \emph{Introduce node}.  Let $B_i$ be an introduce node with child $B_j$, with $B_i \setminus B_j = \{v\}$.
    Then put $(T, \s) \in Q[B_i]$ if and only if there exists $(T_j, \s_j) \in Q[B_j]$ such that all the following conditions are satisfied:
    \begin{itemize}
        \item 
        $T' := T|\N[B_i] \simeq_L T_j$.  Let $\mu$ be the leaf-isomorphism from $T'$ to $T_j$;
        
        
        \item 
        for every $w \in V(T') \setminus L(T')$, $\s(w) = \s_j(\mu(w))$ and for every $w \in V(T) \setminus (V(T') \cup L(T))$, $\s(w) = \infty$;
        
        \item 
        for each $w \in L(T) \setminus \{v\}$, 
        $vw \in E(G)$ if and only if $dist_T(v, w) \leq k$;
        
        \item 
        for each $w \in V(T) \setminus L(T)$, $dist_T(v, w) + \s(w) > k$.
        
       
    \end{itemize}


    \item 
    \emph{Forget node}.  Let $B_i$ be a forget node with child $B_j$, with $B_j \setminus B_i = \{v\}$.
    Then put $(T, \s) \in Q[B_i]$ if and only if there exists $(T_j, \s_j) \in Q[B_j]$ such that
    \begin{itemize}

        \item 
        $T \simeq_L T_j|\N[B_i]$.  Define $T'_j := T_j|\N[B_i]$.
        Let $\mu$ be the leaf-isomorphism from $T$ to $T'_j$.  
        
        \item 
       for each $w \in V(T) \setminus L(T)$, let $\delta_w$ be the minimum distance in $T_j$ from $\mu(w)$ to a leaf in $L(T_j(\mu(w))) \setminus L(T)$. Then $\s(w) = \min(\s_j(\mu(w)), \delta_w)$.
    \end{itemize}
        


    \item 
    \emph{Join node}.  Let $B_i$ be a join node of $B$ with children $B_l$ and $B_r$.  
    Then $(T, \s) \in Q[B_i]$ if and only if there exists $(T_l, \s_l) \in Q[B_l]$ and $(T_r, \s_r) \in Q[B_r]$ that satisfy:
    
    \begin{itemize}
        \item 
        $T|\N[B_l] \simeq_L T_l$.  Let $\mu_l$ be the leaf-isomorphism from $T|\N[B_l]$ to $T_l$. 
        
        \item 
        $T|\N[B_r] \simeq_L T_r$.  Let $\mu_r$ be the leaf-isomorphism from $T|\N[B_r]$ to $T_r$.
        
        
        \item 
        for each $w \in V(T) \setminus L(T)$, we have $\s(w) = \min(\s_l(\mu_l(w)), \s_r(\mu_r(w)))$ if $w$ is in both $T|\N[B_l]$ and $T|\N[B_r]$, 
        $\s(w) = \s_l(\mu_l(w))$ if $w$ is only in $T|\N[B_l]$, and $\s(w) = \s_r(\mu_r(w))$ otherwise. 
        
        \item 
        for each distinct $u, v \in V(T)$, $uv \in E(G)$ if and only if $dist_T(u, v) \leq k$;
        
        \item 
        for each $u \in \N[B_l] \setminus B_i$ and each internal node $w \in V(T|\N[B_r])$, $dist_{T}(u, w) + \s_r(\mu_r(w)) > k$.
        Likewise, for each $u \in \N[B_r] \setminus B_i$ and each $w \in V(T|\N[B_l])$, $dist_{T}(u, w) + \s_l(\mu_l(w)) > k$
        
        \item 
        for each internal node $w_l \in V(T|\N[B_l])$ and each internal node $w_r \in V(T|\N[B_r])$, $\s_l(\mu_l(w_l)) + dist_T(w_l, w_r) + \s_r(\mu_r(w_r)) > k$.
    \end{itemize}

    
\end{itemize}



\begin{lemma}
For any bag $B_i$, $(T, \s)$ is a valid valued restriction for $B_i$ if and only if $(T, \s) \in Q[B_i]$.
\end{lemma}

Let $B_i \in V(B)$.
Let us first argue that if $V_i \cup \{z\}$, then the statement is correct.
In this case, $\N[B_i] = \{z\}$.
Suppose that $(T, \s)$ is a valid valued restriction for $B_i$.  
Then we must have $L(T) = \{z\}$ and $T$ must be a single node $z$, 
and $T$ is trivially a $k$-leaf-root of $G[V_i \cup \{z\}]$.
Conversely, any $k$-leaf-root of $\{z\}$ must be a single vertex $z$, in which only $(T, \s)$ with $T$ being only $z$ should belong to 

The rest of the proof is by induction on the depth of $B_i$.
As a base case, assume that $B_i$ is a leaf.
Then $B_i = \emptyset$ and $V_i \cup \{z\} = \{z\}$.  We argued that this is correct.

Now consider the induction step.  Let $B_i \in V(B) \setminus L(B)$ and assume that the statement is correct for all descendants of $B_i$. If $V_i \cup \{z\} = \{z\}$, then we already argued that the statement is correct (this can happen, for instance, if $B_i$ introduces $z$ and its child $B_j$ is an empty leaf).
We may thus assume that $|V_i \cup \{z\}| \geq 2$.
We prove the two directions of the statement separately.

($\Rightarrow$) : suppose that $(T, \s)$ is a valid valued restriction for $B_i$.  Then there exists a $k$-leaf-power $T^*$ of $G[V_i \cup \{z\}]$ such that $(T, \s)$ is the valued restriction of $T^*$ to $\N[B_i] = (N[B_i] \cap V_i) \cup \{z\}$.
Moreover, $r(T^*)$ is the parent of $z$.
We must argue that $(T, \s)$ is in $Q[B_i]$.  



\medskip 

\noindent 
\paragraph{Introduce node.}
Suppose that $B_i$ is an introduce node, with child $B_j = B_i \setminus \{v\}$.  Notice that by the properties of tree decompositions, $N(v) \cap V_i \subseteq B_i$.
It is good to bear in mind that $v = z$ is possible.  

Let $T^*_j = T^*|(V_j \cup \{z\})$, noting that $V_j = V_i \setminus \{v\}$. 
Note that $r(T^*) = r(T^*_j)$.
Moreover, $T^*_j$ is a $k$-leaf-root of $G[V_j \cup \{z\}]$, since distances between leaves do not change when taking a restriction.
Let $(T_j, \s_j)$ be the valued restriction of 
$T^*_j$ to $\N[B_j] = (N[B_j] \cap V_j) \cup \{z\}$.  Then by induction, $(T_j, \s_j) \in Q[B_j]$.  It suffices to show that $(T_j, \s_j)$ satisfies all conditions of introduce nodes.  [ABUSING NOTATION, smth isomorphic to $T_j$ is in $Q$]

Let us argue that $T|\N[B_j] = T_j$.
Note that $V(T|\N[B_j])$ is the set of all vertices of $T^*$ between two leaves in $\N[B_j]$, and $V(T_j)$ the set of all vertices of $T^*_j$ between two leaves in $\N[B_j]$.  This makes it clear that $T|\N[B_j] = T_j$, but let us argue this for completeness.
Consider two vertices $x, y \in \N[B_j]$, and let $P_{xy}$ be the path of $T^*$ from $x$ to $y$.  
All vertices of $P_{xy}$ must be in $T$ since $x, y \in \N[B_i]$, and all vertices of $P_{xy}$ are in $T|\N[B_j]$ since $x, y \in \N[B_j]$.  
All vertices of $P_{xy}$ must be in $T^*_j$ since $x, y \in V_j \cup \{z\}$, and must also all be in $T_j$ since $x, y \in \N[B_j]$.  Since this holds for every $x, y \in \N[B_j]$, we obtain $T|\N[B_j] = T_j$.
We also have the leaf-isomorphism $\mu(w) = w$ for all $w \in V(T')$ since $T'$ and $T_j$ share the same set of vertices of $T^*$. 

[FIGUURE]
Let $w \in V(T') \setminus L(T')$.
Notice that the distance from $w$ to any leaf in $L(T^*(w)) \setminus \N[B_i]$ is the same in $T^*$ and $T_j^*$, because all vertices on the path from $w$ to such a leaf are kept in $T^*_j$.  Therefore, $\s(w) = \s_j(\mu(w))$ holds for all $w \in V(T')$.

We need to justify $\s(w) = \infty$ for every other internal node $w \in V(T) \setminus V(T')$.  
Note that if $v = z$, $\N[B_j] = \N[B_i]$, and in this case, $T = T' = T_j$ and such a $w$ does not exist.  
Assume instead that $v \neq z$.
Note that the only difference between $T'$ and $T$ is that there is some vertex $x \in V(T')$ and a path $P = (x_1, \ldots, x_l = v)$ such that $x_1 \in ch_{T}(x)$ and $x_1 \notin V(T')$.  In other words, $T$ was obtained from $T'$ by appending the path leading to $v$ under some node $x$.  It follows that only the nodes $x_1, \ldots, x_{l-1}$ are internal nodes in $T$ but not in $T'$.
The recurrence assumes that $\s(x_i) = \infty$ for each $x_i$.
Consider the $x_1$ node.  This is problematic if $x_1 \in V(T^*_j)$, since $\s(x_1) = \infty$ is false.  Intuitively, this can happen if $T'$ does not use $x_1$ but $T$ ``reuses" it.  
We argue that $x_1 \notin V(T^*_j)$, which in turn implies that $x_2, \ldots, x_{l-1} \notin V(T^*_j)$.  

Assume for contradiction that $x_1 \in V(T^*_j)$.
In fact, let $x_i$ be the last vertex of $P$ such that $x_i \in V(T^*_j)$.
Let $u$ be a leaf of $T^*_j(x_i)$ at minimum distance from $x_i$.  Note that since $x_i \notin V(T_j)$, $u \notin \N[B_j]$.
Let $d_{x_iv} = dist_{T^*}(x_i, v)$ and $d_{x_iu} = dist_{T^*}(x_i, u)$.
Assume that $d_{x_iv} \leq d_{x_iu}$.  
Note that there must exist $u' \in N(u)$ such that $u' \notin L(T^*_j(x_i))$ (otherwise, no leaf in $L(T^*_j(x_i))$ has a neighbor in $G$ outside of $L(T^*_j(x_i))$, since $u$ is chosen to be at minimum distance from $x_i$ and $u \notin N(v)$, which in turn implies that $G$ is disconnected).  Since $dist_{T^*_j}(u, u') = d_{ux_i} + dist_{T^*_j}(x_i, u')$ and since $d_{x_iv} \leq d_{ux_i}$, $dist_{T^*_j}(v, u') \leq k$.  Thus $vu' \in E(G)$. But $u' \notin B_j$ because $u \notin \N[B_j]$, which is a contradiction since $v$ has only neighbors in $B_j$.
Assume instead that $d_{x_iv} > d_{x_iu}$.  Let $v' \in N(v) \cap B_j$, which we know exists since $B_j \neq \emptyset$ and $B_i$ is a clique.
We know that $v' \notin V(T^*_j(x_i))$, and so the path from $v$ to $v'$ in $T^*$ goes through $x_i$.  But since $d_{x_iv} > d_{x_iu}$, $u$ is closer to $v'$ than $v$, implying $uv' \in E(G)$.  This is another contraction, since $u \notin \N[B_j]$.
We deduce that $x_1 \notin V(T^*_j)$, as desired.
Thus, $x_1$ has no descendant leaf other than $v$.  We have therefore justified that $\s(w) = \infty$ for every internal node $w \in V(T) \setminus V(T')$.  

Also, since $T = T^*|\N[B_i]$ and $T^*$ is a $k$-leaf-root of $G$, it is clear that for all $w \in L(T) \setminus \{v\}$, $vw \in E(G) \Leftrightarrow dist_T(v, w) \leq k$.  Moreover, since we have argued that $\s(w)$ is correct for each $w \in V(T) \setminus L(T)$, we must have $dist_T(v, w) + \s(w) > k$, as otherwise $v$ would have a neighbor outside of $\N[B_i]$.  This agrees with the recurrence.




\medskip 

\noindent 
\paragraph{Forget node}
Suppose that $B_i$ is a forget node, with child $B_j = B_i \cup \{v\}$.  
Note that $v = z$ is not possible, since $z$ is at the root of $B$ and cannot be forgotten.
Let $(T_j, \s_j)$ be the valued restriction of $T^*$ to $\N[B_j]$.  
Then by induction, $(T_j, \s_j) \in Q[B_j]$.


We note that $\N[B_i] \subseteq \N[B_j]$.  Because $T = T^*|\N[B_i]$ and $T_j = T^*|\N[B_j]$, it is not hard to see that $T = T_j|\N[B_i]$.
The leaf-isomorphism is $\mu(w) = w$ for all $w \in V(T)$ because $T$ and $T_j|\N[B_i]$ use the same set of vertices.
Now let $w \in V(T) \setminus L(T)$.  Let $x \in L(T^*(w)) \setminus L(T)$ be at minimum distance from $w$.  Then either $x \in L(T^*(w)) \setminus L(T_j)$, in which case $\s(w) = \s_j(w)$, or $x \in \N[B_j] \setminus \N[B_i]$, in which case $\s(w) = dist_{T^*}(w, x) = dist_{T_j}(w, x)$.  This agrees with the recurrence, since it takes the minimum of the possible cases.


\medskip 

\noindent 
\paragraph{Join node.}
Suppose that $B_i$ is a join node, with children $B_l = B_r = B_i$.
Let $T^*_l = T^*|(V_l \cup \{z\})$ and $T^*_r = T^*|(V_r \cup \{z\})$.
Let $(T_l, \s_l)$ be the valued restriction of $T^*_l$ to $\N[B_l]$.  Then by induction, $(T_l, \s_l) \in Q[B_l]$.
Similarly, let $(T_r, \s_r)$ be the valued restriction of $T^*_r$ to $\N[B_r]$.  Then by induction, $(T_r, \s_r) \in Q[B_r]$.

Since $T = \N[B_i]$ and $\N[B_l] \subseteq \N[B_i]$, 
it is not hard to see that $T|\N[B_l] = T_l$, with the leaf-isomorphism $\mu_l(w) = w$ for $w \in V(T|\N[B_l])$.
Likewise, $T|\N[B_r] = T_r$, with the leaf-isomorphism $\mu_r(w) = w$ for $w \in V(T|\N[B_r])$.  For this case of the proof, we shall not distinguish $w$ and $\mu_l(w)$.

Let $w \in V(T) \setminus L(T)$.
If $w$ is in both $T|\N[B_l]$ and $T|\N[B_r]$, then the minimum distance from $w$ to any leaf of $T^*(w)$ 
is the minimum distance from $w$ to any leaf in $V_i$, which is given by $\s_l(w)$, or $V_j$, which is given by $\s_r(w)$.  Thus, $\s(w) = \min(\s_l(w), \s_r(w))$ holds.
For this case of the proof, we shall not distinguish $w$ and $\mu_r(w)$.

Suppose that $w$ is in $T|\N[B_l]$ but not in $T|\N[B_r]$.
If $w \notin V(T^*_r)$, then all leaves in $T^*(w)$ are in $T^*_l$, implying that $\s(w) = \s_l(w)$ is correct.
It is possible that $w \in V(T^*_r) \setminus V(T_r)$, which occurs if $T^*(w)$ has leaves of $V_r$ but no leaf of $\N[B_r]$.  This is problematic, since $T_r$ does not contain the minimum distance from $w$ to a leaf of $V_r$.
We argue that $w \notin V(T^*_r)$.

Assume for contradiction that $w \in V(T^*_r)$.
Let $u \in L(T^*_r(w))$ be at minimum distance from $w$.  Note that $u \notin \N[B_r]$, as otherwise $w$ would be in $T|\N[B_r]$.
Furthermore, let $v \in L(T(w))$.  We note that $v \in \N[B_l] \setminus B_l = N(B_l)$, since otherwise $w$ would also be in $T|\N[B_r]$.  In particular, $uv \notin E(G)$, by the properties of tree decompositions.
Let $d_{uw} = dist_{T^*}(u, w)$ and $d_{vw} = dist_{T^*}(v, w)$.
Assume that $d_{uw} \leq d_{vw}$.  Let $v' \in N(v) \cap B_l$, which we know exists.  Note that $v' \in B_r$ as well.  Thus, the path from $v$ to $v'$ in $T^*$ must go through $w$, since otherwise $T|\N[B_r]$ would contain $w$.  Then, $d_{uw} \leq d_{vw}$ implies that $dist_{T^*}(u, v') \leq k$, a contradiction since $u$ has no neighbor in $B_l$.  Assume instead that $d_{uw} > d_{vw}$.  There must exist $u' \in V_r \setminus B_r$ such that $uu' \in E(G)$, and such that $u' \notin L(T^*(w))$ (otherwise, $u$ cannot be connected to the rest of the graph).  This implies that $vu' \in E(G)$.  This is not possible by the properties of tree decompositions, since $v \in N(B_l) \subseteq V_l \setminus B_i$, and $u' \in V_r \setminus B_i$.
We deduce that $w \notin V(T^*_r)$, and that $\s(w) = \s_l(w)$ is correct.

Suppose that $w$ is in $T|\N[B_r]$ but not in $T|\N[B_l]$.
A symmetric argument justifies that $\s(w) = \s_r(w)$.

The fact that for $u, v \in L(T)$, $uv \in E(G) \Leftrightarrow dist_T(u, v) \leq k$ follows from the fact that $T = T^*|(V_i \cup \{z\})$ and that $T^*$ is a $k$-leaf-root of $G[V_i \cup \{z\}]$.

Now let $u \in \N[B_l] \setminus B_i$ and take an internal node $w \in V(T|\N[B_r])$.  We note that $u \in V_l \setminus B_i$.  Moreover in $T^*(w)$, there is a leaf $v$ of $V_r \setminus \N[B_r]$ at distance $\s_r(w)$ from $w$.  
It follows that $uv \notin E(G)$, and thus that $dist_{T^*}(u, w) + \s_r(w) > k$.  This implies that $dist_T(u, w) + \s_r(w) > k$. 
A symmetric argument justifies the same property for $u \in \N[B_r] \setminus B_i$.

Finally, let $w_l \in V(T|\N[B_l])$ and $w_r \in V(T|\N[B_r])$. 
Then any leaf of $T^*(w_l) \setminus \N[B_i]$ must be at distance more than $k$ to any leaf of $T^*(w_r) \setminus \N[B_i]$.  
This justifies $\s_l(w_l) + dist_T(w_l, w_r) + \s_r(w_r) > k$.


($\Leftarrow$)
Suppose that $(T, \s) \in Q[B_i]$.  We must argue that there is a $k$-leaf-root $T^*$ of $G[V_i \cup \{z\}]$, with $r(T^*)$ the parent of $z$, such that $(T, \s)$ is the valued restriction of $T^*$ to $(T, \s)$.


\medskip 

\noindent 
\paragraph{Introduce node.}




\medskip 

\noindent 
\paragraph{Forget node.}
Let $B_i$ be a forget node with child $B_j = B_i \cup \{v\}$.
Then there exists $(T_j, \s_j)$ that satisfies the properties of the recurrence.  Let $\mu$ be the leaf-isomorphism from $T$ to $T_j|\N[B_i]$.

By induction, there is a $k$-leaf-power $T^*$ of $G[V_j \cup \{z\}]$
whose root is the parent of $z$ and such that $(T_j, \s_j)$ is the valued restriction of $T^*_j$ to $V_j \cup \{z\}$.
Since $V_j \cup \{z\} = V_i \cup \{z\}$, $T^*$ is also a $k$-leaf-root of $G[V_i \cup \{z\}]$.  It remains to argue that $(T, \s)$ is the valued restriction of $T^*$ to $\N[B_i]$.

Since $T = T_j|\N[B_i] = (T^*|\N[B_j])|\N[B_i]$, one can see that $T = T^*|\N[B_i]$.
Now let $w \in V(T) \setminus L(T)$.  Then in $T^*$, for the minimum distance from $w$ to a leaf of $u \in L(T^*(w)) \setminus L(T)$, we either have $u \in \N[B_j]$, in which case we should put $\s(w) = dist_{T^*}(w, u) = dist_{T_j}(w, u)$, or $u \in V_j \setminus \N[B_j]$, in which case we should put $\s(w) = \s_j(u)$.
In other words, either $\s(w) = \s_j(u)$, or $\s(w) = \min_{u \in L(T_j(\mu(w)))} dist_{T_j}(\mu(w), u)$.
Since the recurrence takes the smallest of the two, the value of $\s(w)$ correctly represents the minimum distance from $w$ to a leaf not in $\N[B_i]$.
Thus $(T, \s)$ is indeed the valued restriction of $T^*$ to $\N[B_i]$.

\medskip 

\noindent 
\paragraph{Join node.}
Let $B_i$ be a join node with children $B_l, B_r$, with $B_i = B_l = B_r$.
Then there exist $(T_l, \s_l)$ and $(T_r, \s_r)$ that satisfy the properties of the recurrence.  Let $\mu_l$ and $\mu_r$ be the leaf-isomorphisms from $T|\N[B_l]$ to $T_l$, and from $T|\N[B_r]$ to $T_r$, respectively.
By induction, there is a $k$-leaf-root $T^*_l$ of $G[V_l \cup \{z\}]$
such that $(T_l, \s_l)$ is the valued restriction of $T^*_l$ to $\N[B_l]$. 
Likewise, there is a $k$-leaf-root $T^*_r$ of $G[V_r \cup \{z\}]$
such that $(T_r, \s_r)$ is the valued restriction of $T^*_r$ to $\N[B_r]$.
Moreover, the roots of $T^*_l$ and $T^*_r$ is the parent of $z$.

We can construct $T^*$ as follows.
For each $w \in V(T|\N[B_l])$, let $U_l(w) = ch_{T^*_l}(\mu_l(w)) \setminus ch_{T_l}(\mu_l(w))$.  
Then for each $u \in U_l(w)$, and the $T^*_l(u)$ subtree as a child of $w$ in $T$.
Similarly, for each $w \in V(T|\N[B_l])$, let $U_r(w) = ch_{T^*_r}(\mu_r(w)) \setminus ch_{T_r}(\mu_r(w))$.  
Then for each $u \in U_r(w)$, and the $T^*_r(u)$ subtree as a child of $w$ in $T$.

We claim that $T^*$ proves this case.
Let us first argue that $(T, \s)$ is the valued restriction of $T^*$ to $\N[B_i]$.
Notice that $T = T^*|\N[B_i]$, since we took $T$ and only added extra subtrees under its existing nodes.
Moreover, it is not hard to see that $T^*|(V_l \cup \{z\}) \simeq_L T^*_l$.  This is because we started with $T$ such that $T|\N[B_l] \simeq_L T_l$, and we added the missing subtrees of $T^*_l$ on the vertices of $T|\N[B_l]$ at the appropriate locations.
Similarly, $T^*|(V_r \cup \{z\}) \simeq_L T^*_r$. 

Consider $w \in V(T)$ and let us argue that $\s(w)$ correctly represents the minimum distance from $w$ to a leaf of $T^*(w) \setminus L(T)$.  If $T^*(w)$ contains only leaves from $V_l \cup \{z\}$, then for any leaf $u \in L(T^*(w)) \setminus \N[B_i]$, $dist_{T^*}(w, u) = dist_{T^*_l}(\mu_l(w), u)$, and since $\s_l(\mu(w))$ correctly represents the minimum such distance, $\s(w) = \s_l(\mu(w))$ also represents the minimum such distance.
By the same argument, if $T^*(w)$ contains only leaves from $V_r \cup \{z\}$, $\s(w) = \s_r(w)$ correctly represents the minimum distance from $w$ to a leaf in $L(T^*(w)) \setminus \N[B_i]$.
If $T^*(w)$ contains leaves from both $V_l \setminus \N[B_l]$ and $V_r \setminus \N[B_r]$, a similar argument lets us deduce that $\s(w) = \min(\s_l(\mu_l(w)), \s_r(\mu_r(w)))$ correctly represent the minimum distance from $w$ to such a leaf.
It follows that $(T, \s)$ is the valued restriction of $T^*$ to $\N[B_i]$.


Let us now argue that $T^*$ is a $k$-leaf-root of $G[V_i \cup \{z\}]$. Because $T^*|(V_l \cup \{z\}) \simeq_L T^*_l$, for each $u, v \in V_l \cup \{z\}$, $uv \in E(G) \Leftrightarrow dist_{T^*}(u, v) \leq k$.  
Similarly, $T^*|(V_r \cup \{z\}) \simeq_L T^*_r$ implies that for each $u, v \in V_r \cup \{z\}$, $uv \in E(G) \Leftrightarrow dist_{T^*}(u, v) \leq k$.  

Now, consider $u \in \N[B_l]$ and $v \in \N[B_r]$.  The fact that $uv \in E(G) \Leftrightarrow dist_{T^*}(u, v) \leq k$ follows from the fact that $T = T^*|\N[B_i]$, and that $uv \in E(G) \Leftrightarrow dist_{T}(u, v) \leq k$ is explicitly stated in the recurrence.

Next, consider $u \in \N[B_l]$ and $v \in V_r \setminus \N[B_r]$.  
Then $uv \notin E(G)$.  Let $w$ be the lowest ancestor of $v$ in $T^*$ such that $w \in V(T|\N[B_r])$ (which must exist, by the construction of $T^*$, since the subtree containing $v$ was appended under a node of $T|\N[B_r]$ at some point).  In $T^*$, the path from $u$ to $v$ must pass through $w$.
We have $dist_{T^*}(u, v) = dist_T(u, w) + dist_{T^*}(w, v) = dist_T(u, w) + \s_r(w)$, which is strictly greater than $k$, by the properties of the recurrence.
The symmetric argument holds for $u \in \N[B_r]$ and $v \in V_l \setminus \N[B_l]$.

Finally, consider $u \in V_l \setminus \N[B_i]$ and $v \in V_r \setminus \N[B_i]$.  Then $uv \notin E(G)$.  Let $w_u$ (resp. $w_v$) be the lowest ancestor of $u$ (resp. $v$) in $T^*$ such that $w_u \in V(T|\N[B_l])$ (resp. $w_v \in V(T|\N[B_r])$).  
Then $dist_{T^*}(u, v) = dist_{T^*}(u, w_u) + dist_{T^*}(w_u, w_v) + dist_{T^*}(w_v, v) = \s_l(w_u) + dist_T(w_u, w_v) + \s_r(w_v)$, which is strictly greater than $k$, by the properties of the recurrence.

We have handled every possible pair of leaves and deduce that $T^*$ is indeed a $k$-leaf-root of $G[V_i \cup \{z\}]$.
This concludes the proof.














\section{Putting it all together}



We first present the outline of the algorithm to find similar structures.



\begin{algorithm}[H]
\SetAlgoLined
\SetKwProg{Fn}{Function}{}{end}
\Fn{findSimilarStructures($G, k$)}
{
    $d \gets 3|S(2k, k)|2^{|S(2k, k)|}$\;
    \ForEach{collection $\C = \{C_1, \ldots, C_d\}$ of disjoint subsets of $V(G)$, with $|\C| = d$ and each $|C_i| \leq d^k$}
    {
        Let $G' = G - \bigcup_{i \in [d]} C_i$\;
        Let $X = \{X_1, \ldots, X_l\}$ be the connected components of $G'$\;
        Let $z \in V(G')$ such that $\bigcup_{i \in [d]} C_i \subseteq N_G(z)$\;
        \uIf{$z$ does not exist}
        {
            continue to the next $\C$\;
        }
        Let $X_z \in X$ such that $z \in X_z$\;
        \uIf{some $X_j \in X \setminus \{X_z\}$ has neighbors in two distinct $C_i, C_j$}
        {
            continue to the next $\C$\;
        }
        For $i \in [d]$, let $Y_i = \bigcup_{i \in [d]} \{X_j \in X \setminus X_z : N_G(X_j) \subseteq C_i\}$\;
        \uIf{$G[C_i \cup Y \cup \{z\}]$ has maximum degree above $d^k$ for some $i$}
        {
            continue to the next $\C$\;
        }
        \ForEach{set of layering functions $\L = \{\l_1, \ldots, \l_d\}$}
        {
            \uIf{$\S = (\C, \Y = \{Y_1, \ldots, Y_d\}, z, \L)$ is a similar structure}
            {
                \ForEach{$\C' \subseteq \C$ of size $3|S(2k, k)|$}
                {
                    Denote $\C' = \{C_{h_1}, \ldots, C_{h_{3|S(2k, k)|}}\}$\;
                    $\S' = (\C', \{Y_{h_1}, \ldots, Y_{h_{3|S(2k, k)|}}\}, z, 
                    \{\l_{h_1}, \ldots, \l_{h_{3|S(2k, k)|}}\}$\;
                    \uIf{$\S'$ is a homogeneous similar structure}
                    {
                        return $\S'$\;
                    }
                    
                }
            }
        }
    }
}
\caption{Finding homogeneous similar structures.}
\label{alg:findhomsim}
\end{algorithm}

We defer the complexity analysis for later.  
For most operations, it is not too hard to see that they can be performed in time $O(n^{f(k)})$ for some function $f$.  The less obvious is to check whether a similar structure $\S'$ is homogeneous.
Let us assume for now that this can be done.  We begin by proving that this algorithm is correct.


\begin{lemma}
Assume that $G$ contains an homogeneous similar structure $\S = (\C, \Y, z, \L)$ such that $|\C| = d$, $|C_i| \leq d^k$ for each $i \in [d]$, and $G[\hC_i]$ having maximum degree $d^k$, where $d = 3|S(2k, k)|2^{|S(2k, k)|}$.
Then Algorithm~\ref{alg:findhomsim} returns such an homogeneous similar structure, and otherwise, the algorithm returns nothing.
\end{lemma}

\begin{proof}

\end{proof}


\subsection{Checking if a similar structure is homogeneous}








\end{document}


==> old/old.txt <==
\documentclass{article}
\usepackage[utf8]{inputenc}

\usepackage[utf8]{inputenc}
\usepackage{amsthm}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{cancel}
\usepackage{enumerate}
\usepackage{hyperref}
\usepackage{mathtools}
\usepackage{stmaryrd}
\usepackage{graphics}
\usepackage{ amssymb }

 \usepackage[linesnumbered,boxed]{algorithm2e}

\newtheorem{theorem}{Theorem}
\newtheorem{lemma}{Lemma}
\newtheorem{corollary}{Corollary}
\newtheorem{definition}{Definition}
\newtheorem{proposition}{Proposition}

\newtheorem{claim}{Claim}

\newcommand{\s}{\sigma}
\newcommand{\T}{\mathcal{T}}
\renewcommand{\l}{\ell}
\newcommand{\hC}{\tilde{C}}


\newcommand{\C}{\mathcal{C}}
\newcommand{\B}{\mathcal{B}}
\newcommand{\D}{\mathcal{D}}
\renewcommand{\L}{\mathcal{L}}
\newcommand{\Y}{\mathcal{Y}}
\renewcommand{\S}{\mathcal{S}}
\newcommand{\N}{\mathcal{N}}

\title{Leaf powers polytime}
\author{manuellafond }
\date{April 2021}

\begin{document}

\maketitle



\section{Introduction}


\section{Preliminary notions}


Unless stated otherwise, all trees in this paper are rooted.  Hence we will usually say \emph{tree} instead of \emph{rooted tree}.
We denote the root of a tree $T$ by $r(T)$.  
For a node $v \in V(T)$, we write $ch_T(v)$ for the set of children of $v$ in $T$.  The \emph{arity} of $T$ is $\max_{v \in V(G)}|ch_T(v)|$.
We say that $v$ is a \emph{leaf} it is has no children.
We write $L(T)$ to denote the set of leaves of $T$.
It is important to note that leaves are sometimes defined as nodes with a single neighbor in $T$.  This slightly differs from our definition, since if $r(T)$ has a single child in $T$, it is not treated as a leaf here.  
The only case in which the root is also a leaf is when $T$ has a single vertex (which has no children).
A node $u \in V(T)$ is a \emph{descendant} of another node $v \in V(T)$ if $v$ is on the path from $r(T)$ to $u$.  In this case, $v$ is an \emph{ancestor} or $u$.  Note that $v$ is a descendant and ancestor of itself.
We denote $height(T) = 1 + \max_{l \in L(T)} dist_T(r(T), l)$.

A graph $G$ is a \emph{$k$-leaf-power} if there exists a rooted tree $T$ such that $L(T) = V(G)$, and such that $uv \in E(G)$ 
if and only if $dist_T(u, v) \leq k$.  
Note that in the usual definition of leaf powers, the $T$ tree is not required to be rooted, although it is easy to see that this is inconsequential for any $k \geq 2$ [PROVE].  



Given a tree $T$ and some $v \in V(T)$, let $T(v)$ denote the subtree rooted at $v$, i.e. the subgraph of $T$ induced by $v$ and all its descendants.
The distance between two nodes $u$ and $v$ of $T$ is denoted $dist_T(u, v)$.

Two rooted trees $T_1$ and $T_2$ are \emph{equal} if $(V(T_1), E(T_1)) = (V(T_2), E(T_2))$, in which case we write $T_1 = T_2$.  The trees $T_1$ and $T_2$ are called \emph{leaf-isomorphic}, denoted $T_1 \simeq_L T_2$, if $L(T_1) = L(T_2)$, and there exists a bijection $\mu : V(T_1) \rightarrow V(T_2)$ such that $\mu(u) = u$ for every $u \in L(T_1)$, and such that $uv \in E(T_1)$ if and only if $\mu(u)\mu(v) \in E(T_2)$.  We call $\mu$ a leaf-isomorphism.
Note that this is stronger than the usual notion of isomorphism, since we require $T_1$ and $T_2$ to be built with the same set of leaves.  Also observe that since leaves must be matched, the $\mu$ function is unique.

A function $\l : L(T) \rightarrow \{0, 1, \ldots, k\}$ that maps leaves to integers between $0$ and $k$ will be called a \emph{layering function of $T$}.  The reasons for this will become apparent later.

\subsection{valued trees and restrictions}



Let $X \subseteq V(T)$.
The \emph{restriction} of $T$ to $X$, denoted $T|X$, is the subgraph induced by $X$ and every vertex of $T$ on the shortest path between two elements of $X$.  Note that
$V(T|X) \subseteq V(T)$.  In this work, $X$ will be usually a subset of $L(T)$, but it may occur that $X$ also contains $r(T)$ in case we don't want the root to change.




[HEREDITY]





\section{Finding redundant structures in $k$-leaf powers}

Let us fix a graph $G$ and some $k \in O(1)$ for the rest of the paper.  We assume that $G$ is connected, as otherwise, each connected component can be treated seaprately [ARGUE?].
As we mentioned, an important difficulty is when $G$ does admit $k$-leaf-roots, but they all have large arity. As we show, such $k$-leaf-roots have redundant subtrees, and we show that they correspond to disjoint vertex subsets of $G$ that have a similar neighborhood formation.
We then argue that these subsets have the same structure in a precise sense, by introducing the notion of a \emph{signature} of a tree.  We then argue that one of these subsets can be removed from $G$ while preserving an equivalent instance.
In Section [X], we then show how similar collections of vertices can be found in polynomial time, assuming $k \in O(1)$.

\subsection{Similar structures}

A \emph{similar structure} of a graph $G$ is a tuple $\S = (\C, \Y, z, \L)$ where:
\begin{itemize}
    \item 
    $\C = \{C_1, \ldots, C_d\}$ is a collection of disjoint and non-empty subsets of vertices of $G$;
    
    \item 
    $\Y = \{Y_1, \ldots, Y_d\}$ is a collection of disjoint subsets of vertices of $G$, some of which are possibly empty.  Also, $C_i \cap Y_j = \emptyset$ for any $i, j \in [d]$;
    
    \item 
    $z \in V(G)$;
    
    \item 
    $\L = \{\l_1, \ldots, \l_d\}$ is a set of functions where, for each $i \in [d]$, $\l_i: C_i \cup \{z\} \rightarrow \{0, 1, \ldots, k\}$.
    The functions in $\L$ are called \emph{layering functions}.
    
\end{itemize}

Additionally, $\S$ must satisfy several conditions.  
Let us denote $C^* = \bigcup_{i\in [d]} C_i$.
Let $X = \{X_1, \ldots, X_l\}$ be the connected components of $G - C^*$.
For each $i \in [d]$, denote $X^{(i)} = \{X_j \in X : N_G(X_j) \subseteq C_i\}$, i.e. the components that have only neighbors in $C_i$.

Then all the following conditions must hold:

\begin{enumerate}
    \item  \label{cut:yi}
    for each $i \in [d]$, $Y_i = \bigcup_{X_j \in X^{(i)}} X_j$ ($Y_i = \emptyset$ is possible). 


    \item \label{cut:znbrhood}
    there is exactly one connected component $X_z \in X$ such that 
    $N_G(X_z) \cap C_i \neq \emptyset$ for every $i \in [d]$.  Moreover, $z \in X_z$ and $C^* \subseteq N_G(z)$;
    
    \item \label{cut:ccs}
    $\{X_z, Y_1, \ldots, Y_d\}$ is a partition of $V(G) \setminus C^*$.  In particular, $X_z$ is the only connected component of $G'$ with neighbors in more than two $C_i$'s;
    
    
    \item  \label{cut:layers}
    the layering functions $\L$ satisfy the following:
    \begin{enumerate}
        % \item 
        % for any $i \in [d]$, $b \in [k]$, and $x, y \in C_{i,b}$, $N_G(x) \setminus C_i' = N_G(y) \setminus C_i'$.  
        % That is, members of the same layer have the same neighbors outside of $C_i \cup Y_i$.
        
        % \item \label{cut:layersincl}
        % for any $i \in [s]$, $N_G(C_{i, k}) \setminus C_i' \subseteq N_G(C_{i, k - 1}) \setminus C_i' \subseteq \ldots \subseteq N_G(C_{i, 1}) \setminus C_i'$.
        % % That is, layers are ordered inclusion-wise with respect to their outside neighborhoods.  [NOT SURE IF NEEDED]
        
        \item \label{cut:zlayer}
        for each $i \in [d]$, $\l_i(z) = 0$;
        
        \item \label{cut:layerssame}
        for any $i, j \in [d]$ and any $x \in C_i, y \in C_j$, $\l_i(x) = \l_j(y)$ implies $N_G(x) \setminus (C_i \cup Y_i \cup C_j \cup Y_j) = N_G(y) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$.  
        Note that this includes the case $i = j$;
        % That is, vertices from the same layer have the same outside neighborhood.  , so this holds for vertices in the same layer in the same $C_i$.
        
        \item \label{cut:layers-leq-k}
        for any $i, j \in [d]$ and any $x \in C_i, y \in C_j$, $\l_i(x) + \l_j(y) \leq k$ implies $xy \in E(G)$.  Note that this includes the case $i = j$.
        
        \item \label{cut:layers-gt-k}
        for any \emph{distinct} $i, j \in [d]$ and any $x \in C_i, y \in C_j$, $\l_i(x) + \l_j(y) > k$ implies $xy \notin E(G)$.  Note that this does \emph{not} include the case $i = j$
        
    \end{enumerate}
    
    
    
\end{enumerate}


Although somewhat burdensome, the properties of a similar structure occur naturally when we look at the subtrees under a given node of a $k$-leaf-root.
The definition merely states the structure of the leaf power vertices found in these subtrees.
[FIGURE ETC]



[MATCH $C_i$ with $Y_i$???]


\begin{lemma}\label{lem:exists-similar}
Let $G$ be a connected leaf power that admits a $k$-leaf-root of arity at least $d + 1$, with
$d \geq 2$.
Then there exists a similar structure $\S = (\C, \Y, z, \L)$ of $G$ such that 
$|\C| \geq d$.  Moreover, for each $C_i \in \C$, $|C_i| \leq d^k$
and $G[C_i \cup Y_i]$ has maximum degree at most $d^k$.
\end{lemma}


\begin{proof}
Let $T$ be a $k$-leaf-root of $G$ of arity at least $d + 1$.  We show how to construct $\C = \{C_1, \ldots, C_d\}$, $\Y = \{Y_1, \ldots, Y_d\}, z$, and $\L= \{\l_1, \ldots, \l_d\}$ using the relationship between $T$ and $G$.
Let $v$ be a deepest node of $T$ with $d + 1$ or more children.  By the choice of $v$, all the descendants of $v$ have at most $d$ children.  Note that such a node $v$ must exist.

Let $z \in L(T)$ be a leaf of $T$ at minimum distance from $v$, i.e. $z$ minimizes $dist_T(z, v)$ among all leaves of $T$.
Note that $z$ could be a descendant of $v$ or not.
Let $v_1, \ldots, v_d$ be $d$ children of $v$, none of which is an ancestor of $z$.
For each $i \in [d]$, define $C_i = L(T(v_i)) \cap N_G(z)$.
Note that since $z$ is not a descendant of $v_i$, the vertices of $L(T(v_i)) \cap N_G(z)$ must be at distance at most $k$ from $v$ (actually, $k - 1$, but we shall not bother).  Since the $T(v_i)$ subtree has arity at most $d$, there are at most $d^k$ leaves in $T(v_i)$ at distance at most $k$ from $v$.  It follows that $|C_i| \leq d^k$, for each $i \in [d]$.

For convenience, define $C^* = \bigcup_{i \in [d]} C_i$.
Also define $G' = G - C^*$.

Let $X_z$ be the connected component of $G'$ that contains $z$.  By construction, $z$ is a neighbor of every vertex in each $C_i$.  We must show that only $X_z$ intersects with every $C_i$.
%Now for $i \in [s]$, let $A_i = L(T(v_i)) \setminus C_i$. 
%Furthermore, let $Z = L(T) \setminus \left( \bigcup_{i \in [d]} A_i \cup C_i) \right)$.  
Let $Z = L(T) \setminus \left( \bigcup_{i \in [d]} L(T(v_i))) \right)$, 
and notice that $z \in Z$.
We argue that $G'[Z]$ is connected.
Assume otherwise.  Then $G'[Z]$ has at least two connected components, one of them being $X_z$, and the other some other component $X_q$.  Since $G$ is connected, there is some $q \in X_q$ such that $N_G(q) \cap C^* \neq \emptyset$ and such that all paths between $q$ and $z$ in $G$ pass through $C^*$.  Let $c \in N_G(q) \cap C^*$.
Consider the location of $q$ in $T$.  Because $q \in Z$, $q$ is not a descendant of any $v_i$, and thus the path from $q$ to $c$ in $T$ passes through $v$.  But the choice of $z$ implies 
\begin{align*}
k \geq dist_T(q, c) = dist_T(q, v) + dist_T(v, c) \geq dist_T(q, v) + dist_T(v, z) \geq dist_T(q, z)
\end{align*}
Since $T$ is a $k$-leaf-root of $G$, we have $qz \in E(G)$, contradicting that they belong to different connected components of $G'$.
Thus $G'[Z]$ is connected.

Now for $i \in [d]$, consider a leaf $x \in L(T(v_i)) \setminus C_i$.
We argue that all neighbors of $x$ are in $L(T(v_i))$.
Suppose that $x$ has a neighbor $q \in L(T) \setminus L(T(v_i))$.  
Then in $dist_T(x, q) \leq k$, and the path from $x$ to $q$ goes through $v$.  But again, by the choice of $z$, $k \geq dist_T(x, q) \geq dist_T(x, z)$.  But then, $x$ should be in $C_i$ (by its definition), which is a contradiction.  It follows that $x$ has no neighbor outside of $L(T(v_i))$.
In particular, $x \notin Z$.


It follows that $Z$ is a connected component of $G'$, that it is equal to $X_z$, and that it satisfies Property~\ref{cut:znbrhood} of similar collections.
Moreover, as we argued any other connected component $X_j$ of $G'$ contains vertices that appear as leaves of some $T(v_i)$ subtree, and $N_G(X_j)$ must be a subset of $C_i$ since $X_j$ vertices have no neighbor outside $T(v_i)$. 
We may then define $Y_i = L(T(v_i)) \setminus C_i$ for each $i \in [d]$ and it follows that $Y_i$ regroups all connected components of $G'$ that have neighbors only in $C_i$, which satisfies Property~\ref{cut:yi}.
Property~\ref{cut:ccs} is easily seen to be satisfied, since the elements in $\{X_z, Y_1, \ldots, Y_d\}$ are disjoint and cover all of $L(T) \setminus C^*$.

By construction, for each $i \in [d]$, we obtain $C_i \cup Y_i = L(T(v_i))$.
The $T(v_i)$ subtree has arity at most $d$, implying that for any leaf $x \in L(T(v_i))$, there are at most $d^k$ other leaves at distance at most $k$ from $x$ in $T(v(i))$. Thus in $G$, $x$ has at most $d^k$ neighbors, as desired.

It remains to describe our layering functions $\L$.  of the $C_i$'s.
For $i \in [d]$, put $\l_i(z) = 0$  and for $x \in C_i$, define
\[
\l_i(x) = dist_T(x, v)
\]
Note that this makes $\l_i(x) = 1$ impossible, but we do not mind for our construction. 
Also note that $\l_i(x) \leq k$ since each $x$ is a neighbor of $z$.
Property~\ref{cut:zlayer} is obviously satisfied.  We show that each remaining property is satisfied.

Property~\ref{cut:layerssame}.  
Let $i, j \in [s]$ and let $x \in C_i, y \in C_j$ such that $\l_i(x) = \l_j(y)$.  
Note that $q \in N_G(x) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$ only if $q$ is a leaf of $T$ at distance at most $k$ from $x$, and $q$ does not descend from $v_i$ or $v_j$.  Moreover, the path from $x$ to $q$ goes through $v$.
Since $dist_T(x, v) = dist_T(y, v)$ (because they have the same layer), $q \in N_G(y) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$ as well.  Thus $N_G(x) \setminus (C_i \cup Y_i \cup C_j \cup Y_j) \subseteq N_G(y) \setminus (C_i \cup Y_i \cup C_j \cup Y_j)$, and the other containment direction can be argued symmetrically.  Thus $\S$ satisfies Property~\ref{cut:layerssame}.

Property~\ref{cut:layers-leq-k}.  Let $i, j \in [s]$ and let $x \in C_i, y \in C_j$ with $\l_i(x) + \l_j(y) \leq k$. We see that $dist_T(x, y) \leq dist_T(x, v) + dist_T(y, v) = \l_i(x) + \l_j(y) \leq k$, implying that $xy \in E(G)$.  Thus Property~\ref{cut:layers-leq-k} is satisfied.

Property~\ref{cut:layers-gt-k}.  Let $i, j \in [s]$, $i \neq j$, and let $x \in C_i, y \in C_j$ with $\l_i(x) + \l_i(j) > k$.  Since $x$ and $y$ descend from distinct $v_i$ and $v_j$, $dist_T(x, y) = dist_T(x, v) + dist_T(v, y) = \l_i(x) + \l_j(y) > k$, and thus $xy \notin E(G)$.
Thus Property~\ref{cut:layers-gt-k} is satisfied.

We have therefore shown that $C$ satisfies all requirements to be a similar collection, and that the size and degree requirements of each $C_i$ and $C_i \cup Y_i$ are met.
\end{proof}


We now know that a $k$-leaf power with large arity leaf-roots has a similar collection.  However, this is not enough.  We also need each [...]


\subsection{valued trees and signatures}

[explain that we prune stuff and so...]

For a tree $T, v \in V(T)$, and an integer $l$, let $\D_T(v, l) = \{w \in V(T) : dist_T(v, w) \leq l\}$.  
%We call $\B_T(v, l)$ the \emph{ball of radius $l$} around $v$.
For $X \subseteq V(T)$, denote $\D_T(X, l) = \bigcup_{v \in X} \B_T(v, l)$.

A \emph{valued tree} $\T = (T, L_1, L_2, \s)$ is a tuple where $T$ is a tree, $L_1 \cup L_2$ is a partition of $L(T)$, and $\s : L_2 \rightarrow \mathbb{N}$ assigns each leaf in $L_2$ an integer.  We note that $\T$ could be called a \emph{partially} valued tree, since it does not weigh every leaf, but we prefer the shorter name.
We say that $\T$ is $s$-bounded if $\s(v) \leq s$ for each $v \in L_2$.
We define $height(\T) = height(T)$.
Given $v \in V(T)$, denote by $\T(v) = (T(v), L_1 \cap L(T(v)), L_2 \cap L(T(v)), \s')$, where $\s'(w) = \s(w)$ for each $w \in L_2 \cap L(T(v))$.

Let $T$ be a tree, let $X \subseteq L(T)$, and let $l$ be an integer.  
We say that $(T', L_1, L_2, \s)$ is the \emph{valued restriction of $T$ to $X$ of depth $l$} if the following holds:

\begin{itemize}
    \item
    $T' = T[\D_T(V(T|X), l)]$;

    \item 
    $L_1 = X, L_2 = L(T') \setminus X$;

    \item 
    for each $v \in L_2$, $\s(v) = min_{u \in L(T(v))} dist_T(u, v)$;
    
\end{itemize}
[FIGURE]


In words, $(T', L_1, L_2, \s)$ restricts $T$ to $X$ and adds the descendants of $V(T|X)$ at distance at most $l$.  
The leaves of this restricted tree are either in $X$, leaves of $L(T) \setminus X$, or correspond to internal nodes of $T$ whose children got ``cut" because of the restriction. 
Leaves $v \in L(T) \setminus X$ that are still in $T'$ get assigned $\s(v) = 0$, whereas leaves $v \in L(T') \setminus L(T)$ get assigned $\s(v)$ as the distance between $v$ and its closest descending leaf in $T$.
The point is that valued restrictions may forget about the exact leaves that got cut, but they do remember how far they are from the nodes of $T'$.





\subsection{Old version}

\subsection{Valued trees and signatures}

[explain that we prune stuff and so...]

A \emph{valued tree} $\T = (T, L_1, L_2, \s)$ is a triple where $T$ is a tree, $\s : V(T) \setminus L(T) \rightarrow \mathbb{N} \cup \{\infty\}$ assigns each internal node of $T$ an integer and $\l : L(T) \rightarrow \{0, 1, \ldots, k\}$ is a layering function.  
We say that $\T$ is $s$-bounded if $\s(v) \leq s$ for each $v \in V(T) \setminus L(T)$.
We define $height(\T) = height(T)$.
For $v \in V(T)$, $\T(v) = (T', \s', \l')$ denotes the valued tree in which $T' = T(v)$, $\s' = \s|V(T(v))$ and $\l' = \l|L(T(v))$.  
% In essence, $\s(v)$ tells us how close it is to a leaf that is unseen in $T$ because we decided to remove it, and $\l(v)$ tells us the layer of leaf $v$ when it belongs to a similar collection.


Let $T$ be a tree and let $X \subseteq L(T)$.  Furthermore, let $\l : L(T) \rightarrow \{0, 1, \ldots, k\}$.
Recall that $T|X$ denotes the restriction of $T$ to $X$.  
We say that $(T', \s, \l')$ is the \emph{valued restriction of $T$ to $X$ with respect to $\l$} if the following holds:

\begin{itemize}
    \item
    $T' = T|X$;

    \item 
    $\l'(v) = \l(v)$ for each $v \in X$;

    \item 
    for each $v \in V(T') \setminus L(T')$, let $L^*(v) = \bigcup_{w \in ch_T(v) \setminus ch_{T'}(v)} L(T(w))$.  Then
    \begin{itemize}
    \item 
    if $L^*(v) = \emptyset$, $\s(v) = \infty$;
    
    \item 
    otherwise, $\s(v) = \min_{l \in L^*(v)} dist_T(v, l)$. 
    \end{itemize}
\end{itemize}
[FIGURE]







\subsubsection*{valued tree signatures}

Let $\T = (T, L_1, L_2, \s)$ be a valued tree that is $s$-bounded for some $s$.  Furthermore, let $\l$ be a layering function that assigns each leaf in $L_1$ an integer in $\{0, 1, \ldots, k\}$.
We now define the \emph{signature of $\T$ with respect to $\l$}, denoted $sig_{\l}(\T)$, which encodes some properties of $\T$ in a vector of integers.  The signature is defined recursively and depends on the height of $\T$.


If $height(\T) = 1$, then $T$ has a single node $v$, which is a leaf. In this case, define 
\begin{align*}
    sig_{\l}(\T) = \begin{cases}
        (1, \l(v)) &  \mbox{if $v \in L_1$} \\
        (2, \s(v)) &  \mbox{if $v \in L_2$}
    \end{cases}
\end{align*}


Now, assume that $height(\T) = h > 1$.  Let $S(s, h - 1) = \{s_1, \ldots, s_{m}\}$ denote the set of all possible signatures for an $s$-bounded valued tree of height $h - 1$ \emph{or less}.  We will later show that $m$ is finite.  We may assume that the $s_i$ subscripts order the the signatures lexicographically (but this is merely for concreteness, the ordering does not matter).  
Then $sig_{\l}(\T)$ is a vector or dimension $m$ in which, for $i \in [m]$, the $i$-th coordinate of $sig_{\l}(\T)$ is defined as
\[
sig_{\l}(\T)[i] = \min(2, |\{v \in ch(r(T)) : sig_{\l}(\T(v)) = s_i \}|)
\]


Two signatures are \emph{equal} in the usual sense of vector equality, i.e. if they have the same length and, at every position, the values of the two vectors are equal.

In words, one may think of each integer $i \in [m]$ as a code for the $i$-th signature $s_i$, and $sig_{\l}(\T)[i]$ is the number of children of $r(T)$ whose subtree has signature $s_i$, except that we only bother remembering whether there are $0, 1$ or more of those (which we encode by $2$).  For valued trees that only contain a leaf, we need to remember whether the leaf is in $L_1$, in which case we store its layer, or whether the leaf is in $L_2$, in which case we store its $\s$ value.

Two trees with the same signature may differ, but have a similar structure.  
We list the basic properties that we will need in what follows.


\begin{lemma}\label{lem:basic-sigs}
Let $\T_1 = (T_1, L_1, L_2, \s_1)$ and $\T_2 = (T_2, L'_1, L'_2, \s_2)$ be valued trees satisfying $sig_{\l_1}(\T_1) = sig_{\l_2}(\T_2)$ for some layering functions $\l_1$ and $\l_2$.
Then the following holds:
\begin{enumerate}
    
    \item  \label{lem:basic-onechild}
    if $r(T_1)$ has a child $u$ such that $sig_{\l_1}(\T_1(u)) \neq sig_{\l_1}(\T_1(v))$ for every $v \in ch_{T_1}(r(T_1)) \setminus \{u\}$, then $r(T_2)$ has exactly one child $u'$ such that $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u'))$;
    
    \item  \label{lem:basic-twochild}
    if $r(T_1)$ has two children $u, v$ such that $sig_{\l_1}(\T_1(u)) = sig_{\l_1}(\T_1(v))$, then 
    $r(T_2)$ has at least two children $u', v'$ such that 
    $sig_{\l_1}(\T_1(u)) = sig_{\l_2}(\T_2(u')) = sig_{\l_2}(\T_2(v'))$;
    
    \item  \label{lem:basic-samex}
    for any $x \in V(T_1)$, there exists $y \in V(T_2)$ such that $dist_{T_1}(x, r(T_1)) = dist_{T_2}(y, r(T_2))$ and $sig_{\l_1}(\T_1(x)) = sig_{\l_2}(\T_2(y))$.  In particular, this includes the case $x \in L(T_1)$. 
    
\end{enumerate}
\end{lemma}

\begin{proof}
Most properties follow from the definition of a signature.
Property~\ref{lem:basic-onechild} is due to the fact that the entry corresponding to $sig_{\l_2}(\T_1(u))$ must be equal to $1$ in both the $sig_{\l_2}(\T_1)$ and $sig_{\l_2}(\T_2)$ vectors.  Property~\ref{lem:basic-twochild} is because the entry corresponding to $sig_{\l_1}(\T_1(u)) = sig_{\l_1}(\T_1(v))$ must be equal to $2$ in both the $sig_{\l_1}(\T_1)$ and $sig_{\l_2}(\T_2)$ vectors.

Property~\ref{lem:basic-samex} can be argued inductively on $dist_{T_1}(x, r(T_1))$.  If the distance is $0$, then $x = r(T_1)$ and $y = r(T_2)$ shows that the property holds.
If $dist_{T_1}(x, r(T_1)) > 0$, let $x'$ be the child of $r(T_1)$ on the path between $x$ and $r(T_1)$.  
By the previous properties, $r(T_2)$ has a child $y'$ such that $sig_{\l_1}(\T_1(x')) = sig_{\l_2}(\T_2(y'))$.
By induction, there is $y \in V(T_2(y'))$ such that $dist_{T_1(x')}(x, x') = dist_{T_2(y')}(y, y')$ and $sig_{\l_1}(\T_1(x')) = sig_{\l_2}(\T_2(y'))$.
The distance from $x$ to $r(T_1)$ is thus the same as the distance from $y$ to $r(T_2)$, and therefore $y$ show that the property holds.
\end{proof}

Importantly, we can argue that the number of possible signatures depends only on height and $s$-boundedness.  

\begin{lemma}\label{lem:nbsigs-bound}
Let $S(s, h)$ denote the set of all possible signatures for $s$-bounded valued trees of height $h$ or less.
Then 
\begin{align*}
    |S(s, h)| \leq \begin{cases}
        s + k + 2 &\mbox{if $h=1$} \\
        3^{|S(s, h - 1)|} &\mbox{otherwise}
    \end{cases}
\end{align*}
\end{lemma}


\begin{proof}
All valued trees with $h = 1$ have a signature of the form $(1, \l(v))$ or $(2, \s(v))$.  Since $\l(v)$ can take up to $k + 1$ values, and  $\s(v)$ can take up to $s + 1$ values (since we include $0$), the number of possible leaf signatures is at most $k + 1 + s + 1$.
For $h > 1$, for each of the $S(s, h - 1)$ possible signatures of valued trees of height $h - 1$ or less, the signature vector has an entry in $\{0, 1, 2\}$, i.e. $3$ possible values for each element of $S(s, h - 1)$.
\end{proof}



\subsection{Similar collections and leaf-root signatures}

We now establish the connections between similar collections and signatures.
Let $\S = (\C, \Y, z, \L)$ be a similar structure of $G$.  Unless mentioned otherwise, we will always assume that $\C = \{C_1, \ldots, C_d\}, \Y = \{Y_1, \ldots, Y_d\}$ and $\L = \{\l_1, \ldots, \l_d\}$ for some $d$, without explicit mention again.
Moreover, for each $i \in [d]$, define $\hC_i = C_i \cup Y_i \cup \{z\}$.
By heredity, if $G$ is a $k$-leaf power, then $G[\hC_i]$ is also a $k$-leaf power.
Let $LR_z(\hC_i)$ be the set of all $k$-leaf roots of $G[\hC_i]$ whose root is the unique neighbor of $z$ in the tree.  Note that $LR_z(\hC_i)$ captures every possible $k$-leaf-root, as it merely fixes a specific node for the root.
[FIGURE?]

In our algorithm, we will use valued restrictions of depth $3k$.  We show that these are $k$-bounded.

\begin{lemma}\label{lem:kbounded-and-height}
Assume that $G$ is a connected $k$-leaf power and let $\S = (\C, \Y, z, \L)$ be a similar structure of $G$.
For $i \in [d]$, let $T^* \in LR_z(\hC_i)$, and let $\T = (T, L_1, L_2, \s)$
be the valued restriction of $T^*$ to $C_i \cup \{z\}$ of depth $3k$.
Then $\T$ is $k$-bounded and $height(\T) \leq 4k$.
\end{lemma}

\begin{proof}
Let us first argue that $\T$ has height at most $4k$.
Recall that $T$ is obtained by first restricting to $(C_i \cup \{z\})$, and then adding descendants at distance at most $3k$ from a node in $T^*|(C_i \cup \{z\})$.
First consider $T^*|(C_i \cup \{z\})$.
Since $T^*$ is rooted at the parent of $z$ and since $C_i \subseteq N_G(z)$ (by Property~\ref{cut:znbrhood}), all leaves of $T^*|(C_i \cup \{z\})$ must be at distance at most $k$ from $z$, and hence at distance at most $k$ from $r(T)$ (actually, $k - 1$, but let us not bother).  
Thus $T^*|(C_i \cup \{z\})$ has height at most $k$.  
It then follows that $T$ has height at most $k + 3k = 4k$, and thus $\T$ also has height at most $4k$.

As for $k$-boundedness, 
suppose that $\T$ is not $k$-bounded.  
Then there is some $v \in L_2$ such that $\s(v) > k$.  
Note that $v \in T^*$ and that $\s(v)$ is the distance from $v$ to its closest leaf descendant.  In other words, for every $w \in L(T^*(v))$, 
$dist_{T^*}(w, v) > k$.  This implies that $N_G(L(T^*(v))) = \emptyset$
and, in particular, that there is no path from $z$ to any vertex in $L(T^*(v))$ in $G$.  This contradicts the connectivity of $G$.
\end{proof}


Together, Lemma~\ref{lem:nbsigs-bound} and Lemma~\ref{lem:kbounded-and-height} allow us to 
bound the number of possible signatures of $k$-leaf-roots of $G[\hC_i]$ subgraphs by $|S(k, 4k)|$, which grows quickly but is a function of $k$ only.
The last piece we need is that all the $\hC_i$'s have $k$-leaf-roots with the same signatures.

Let $S \in S(k, 4k)$ be a possible signature for a $k$-bounded valued tree of height at most $4k$.
We say that $\hC_i$ \emph{accepts} $S$ if there exists
$T^* \in LR_z(\hC_i)$ such that 
$sig_{\l_i}(\T) = S$, where $\T$ is the valued restriction of $T^*$ to $C_i \cup \{z\}$ of depth $3k$.  

We then define
\[
accept(\S, C_i) = \{S \in S(k, 4k) : \hC_i \mbox{ accepts }  S \}
\]
It is important to note that by Lemma~\ref{lem:kbounded-and-height}, for any $T^* \in LR_z(\hC_i)$, $sig_{\l_i}(\T) \in S(k, 4k)$, and therefore $sig_{\l_i}(\T)  \in accept(\S, C_i)$, where $\T$ is the restriction of $T^*$ to $C_i \cup \{z\}$ of depth $3k$.  In other words, $accept(\S, C_i)$ captures the signature of \emph{every} $k$-leaf-root of $G[\hC_i]$.  [LEMMA?]

The similar structure $\S = (\C, \Y, z, \L)$ is called \emph{homogeneous}
if, for each $C_i, C_j \in \C$, $accept(C_i) = accept(C_j)$.




For our purposes, we need a homogeneous similar structure of size at least $3|S(k, 4k)|$.  If all $k$-leaf-roots have large enough arity, this is guaranteed to exist.

\begin{lemma}\label{lem:hom-struct}
Assume that $G$ is a connected $k$-leaf power. 
Let $d = 3|S(k, 4k)| \cdot 2^{|S(k, 4k)|}$, and assume that $G$ admits a $k$-leaf-root of arity at least $d + 1$.
Then there is a \emph{homogeneous} similar structure $\S = (\C, \Y, z, \L)$ of $G$ such that $|\C| = 3|S(k, 4k)|$.  Moreover, for each $C_i \in \C$, $|C_i| \leq d^k$
and $G[C_i \cup Y_i]$ has maximum degree at most $d^k$.
\end{lemma}

\begin{proof}
By Lemma~\ref{lem:exists-similar}, there exists 
a similar structure $\S' = (\C', \Y', z, \L')$ of $G$ with $|\C'| \geq d$, with each $C'_i \in \C'$ having $|C'_i| \leq d^k$ and $G[C_i \cup Y_i]$ having maximum degree $d^k$.
However, $\S'$ might not be homogeneous.

Notice that by Lemma~\ref{lem:kbounded-and-height}, for any $C'_i \in \C$, $accept(\S', C'_i)$ is a subset of $S(k, 4k)$.  
Thus the number of possible distinct $accept(\S, C_i)$ sets is $2^{|S(k, 4k)|}$.
By the pigeonhole principle, the fact that $|\C'| \geq d = 3|S(k, 4k)| 2^{|S(k, 4k)|}$ implies that there is 
some $\C \subseteq \C'$ such that $|\C| = 3|S(k, 4k)|$
and such that $accept(\S', C'_i) = accept(\S', C'_j)$ 
for every $C'_i, C'_j \in \C$.

Denote $\C = \{C_{h_1}, C_{h_2}, \ldots, C_{h_{3|S(k, 4k)|}}\}$, $\Y = \{Y_{h_1}, Y_{h_2}, \ldots, Y_{h_{3|S(k, 4k)|}}\}$, and $\L = \{\l_{h_1}, \l_{h_2}, \ldots, \l_{h_{3|S(k, 4k)|}}\}$.
One can easily verify that all properties of a similar structure hold for $\S = (\C, \Y, z, \L)$.  We have $|\C| = 3|S(k, 4k)|$.
This similar structure is homogeneous.
Finally, the bounds for $|C_{h_i}| \leq d^k$
and the maximum degree at most $d^k$ for $G[C_{h_i} \cup Y_{h_i}]$ still hold for every $h_i$.
\end{proof}



We can finally present the main result of this section.

\begin{theorem}\label{thm:iffc1}
Let $G$ be a connected graph.
Let $\S = (\C, \S, z, \L)$ be a homogeneous similar structure of $G$ that satisfies the requirements of Lemma~\ref{lem:hom-struct}, with $\C = \{C_1, \ldots, C_l\}, \Y = \{Y_1, \ldots, Y_l\}$ and $l = 3|S(k, 4k)|$.

Then $G$ is a $k$-leaf power if and only if $G - (C_1 \cup Y_1)$ is a $k$-leaf-power.  
\end{theorem}


\begin{proof}
First, note that if $G - (C_1 \cup Y_1)$ is not a $k$-leaf-power, then by heredity, $G$ is not a $k$-leaf-power.  We now focus on the other direction of the statement.


Suppose that $G - (C_1 \cup Y_1)$ is a leaf power, and let $R$ be a $k$-leaf-root of $G - (C_1 \cup Y_1)$.  Assume without loss of generality that $R$ is rooted at the single neighbor of $z$.  The proof is constructive: we show algorithmically how to insert $C_1 \cup Y_1$ into $R$ to obtain a $k$-leaf-root of $G$.

For $i \in \{2, \ldots, l\}$, let $T^*_i = T|\hC_i$ (recall that $\hC_i = C_i \cup Y_i \cup \{z\}$), which is a $k$-leaf-root of $G[\hC_i]$.
Furthermore let $\T_i = (T_i, \s_i, \l_i')$ be the valued restriction of $T^*_i$ to $C_i \cup \{z\}$ with respect to $\l_i$.  
Since $l - 1 > |S(k, 4k)|$, there must be distinct $i, j \in \{2, \ldots, l\}$ such that $sig_{\l}(\T_i) = sig_{\l}(\T_j)$.
Assume, without loss of generality, that $i = 2$ and $j = 3$ (otherwise, simply rename the $C_i$'s).
Note that since $V(T_2) \subseteq V(T_2^*) \subseteq V(R)$, each node of $T_2$ and $T^*_2$ is in $R$.  The same holds for $T_3$ and $T^*_3$.
Moreover, all of $T_2, T^*_2, T_3$ and $T^*_3$ contain $z$ and hence also contain the root of $R$.  It follows that $r(T_2) = r(T^*_2) = r(T_3) = r(T^*_3) = r(R)$.

Since $accept(\S, \hC_1) = accept(\S, \hC_2) = accept(\S, \hC_3)$ by homogeneity, there exists a $k$-leaf-root $T^*_1$ of $G[\hC_1]$, with $r(T^*_1)$ being the parent of $z$, such that $sig_{\l}(\T_1) = sig_{\l}(\T_2) = sig_{\l}(\T_3)$, where $\T_1 = (T_1, \s_1, \l_1')$ is the valued restriction of $T^*_1$ to $C_1 \cup \{z\}$ with respect to $\l_1$.
Note that $r(T_1) = r(T^*_1)$, again because of $z$.
We now describe how to insert $T^*_1$ into $R$, based on the  signature of $\T_1$.
This is shown in Algorithm~\ref{alg:insertt1}.
By inserting a subtree $T^*_1(u)$ as a child of $r$, we mean to add an edge between $r$ and $r(T^*_1(u))$.

\begin{algorithm}[H]
\SetAlgoLined
\SetKwProg{Fn}{Function}{}{end}

$insert(r(T^*_1), r(R))$ //initial call \;
\;
\Fn{insert($t, r$)}
{
    //$t \in V(T^*_1)$ is the node of $T^*_1$ we are inserting\;
    //$r \in V(R)$ is the node of $R$ we are inserting on\;
    \ForEach{child $u \in ch_{T^*_1}(t) \setminus ch_{T_1}(t)$}
    {
        Insert the $T^*_1(u)$ subtree as a child of $r$ \label{line:child-tstar}\;
    }
    
    \ForEach{child $u \in ch_{T_1}(t)$}
    {
        \uIf{$\exists w \in ch_{T_1}(t)$ such that $w \neq u$ and $sig_{\l}(\T_1(w)) = sig_{\l}(\T_1(u))$}
        {
            Insert the $T^*_1(u)$ subtree as a child of $r$ \label{line:child-two}\;
        }
        \uElse
        {
            Let $u_2 \in ch_{T_2}(r)$ such that $sig_{\l}(\T_2(u_2)) = sig_{\l}(\T_1(u))$\; 
            Let $u_3 \in ch_{T_3}(r) \cap V(T_3)$ such that $sig_{\l}(\T_3(u_3)) = sig_{\l}(\T_1(u))$\;
            \uIf{$u_2 \neq u_3$}
            {
                    Insert the $T^*_1(u)$ subtree as a child of $r$ \label{line:child-onediff} \;
            }
            \uElse
            {
                \uIf{$u_2 \neq z$}
                {
                    Recursively call $insert(u, u_2)$ \label{line:recurse}\;
                }
            }
        }
    }
}
\caption{Insertion of $T_1^*$ into $R$.}
\label{alg:insertt1}
\end{algorithm}


The initial call says that $r(T^*_1) = r(T_1)$ should correspond to $r(R)$, and that this is where the insertion should start.  After this, we insert [...]

Since the algorithm only adds subtrees as child of nodes of $R$, it is not hard to see that the modified $R$ will also be a tree.  
For the rest of the proof, let $R'$ be the tree obtained after the algorithm has terminated, assuming that the initial call is $insert(r(T^*_1), r(R))$. 
The rest of the proof is dedicated to showing that $R'$ is a $k$-leaf-root of $G$.  The proof is divided in a series of claims.

\begin{claim}\label{claim:basic}
At any point that $insert(t, r)$ is called and argument $t$ and $r$ are received, the following holds:
\begin{itemize}
    \item 
    $t \in V(T_1) \setminus L(T_1)$;
    
    \item 
    $r \in V(T_2) \cap V(T_3)$;
    
    \item 
    $sig_{\l}(\T_1(t)) = sig_{\l}(\T_2(r)) = sig_{\l}(\T_3(r))$.
\end{itemize}
\end{claim}

\begin{proof}
We argue this by induction on the depth of the recursion.
As a base case, consider the initial call with $t = r(T^*_1)$ and $r = r(R)$.  We have $t \in V(T_1)$ since $r(T^*_1) = r(T_1)$.  To see that $t \notin L(T_1)$, note that $|L(T_1)| = |C_1 \cup \{z\}| \geq 2$ implies that $r(T_1)$ is not a leaf itself, since leaves have $0$ children.  Thus $t \in V(T_1) \setminus L(T_1)$.
Also, we have already argued that $r = r(R) = r(T_2) = r(T_3)$.  Moreover, in this initial case, $sig_{\l}(\T_1(t)) = sig_{\l}(\T_1) = sig_{\l}(\T_2) = sig_{\l}(\T_2(r))$ and the same holds for $\T_3$.

Now, assume that the statement holds for any recursive call of depth $\delta$.
We argue that it also holds for recursive calls at depth $\delta + 1$. 
When a call at recursion depth $\delta$ with parameters $t$ and $r$ is made, the only way a deeper recursive call could be made is when line~\ref{line:recurse} is reached.  This happens when $t$ has a child $u$ in $T_1$ such that no other child of $t$ in $T_1$ has the same signature.  
Since we assume that $sig_{\l}(\T_1(t)) = sig_{\l}(\T_2(r))$, by Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-onechild}, $r$ must also have exactly one child $u_2$ such that $sig_{\l}(\T_2(u_2)) = sig_{\l}(\T_1(u))$.  By the same argument, $r$ has exactly one child $u_3$ in $T_3$ such that $sig_{\l}(\T_3(u_3)) = sig_{\l}(\T_1(u))$.  In particular, $u_2$ and $u_3$ as used in the algorithm always exist.

A recursive call is only made if $u_2 = u_3$ and $u_2 \neq z$, in which case $u$ and $u_2$ are passed to a recursive call.
We know that $u \in V(T_1)$, and must argue that $u \notin L(T_1)$.
Assume instead that $u$ is a leaf of $T_1$.
Since $sig_{\l}(\T_1(u)) = sig_{\l}(\T_2(u_2)) = sig_{\l}(\T_3(u_3))$, $u_2$ must be a leaf of $T_2$ and $u_3$ a leaf of $T_3$.  We have $L(T_2) = C_2 \cup \{z\}$ and $L(T_3) = C_3 \cup \{z\}$.  Since $C_2$ and $C_3$ are disjoint, only $u_2 = u_3 = z$ is possible, but this is a contradiction since this case is explicitly excluded.  Hence, $u \notin L(T_1)$, which proves the first property of the claim.

The second and third properties of the claim hold for the recursive call because $u_2 = u_3$, and because they are explicitly chosen to satisfy $sig_{\l}(\T_1(u)) = sig_{\l}(\T_2(u_2)) = sig_{\l}(\T_3(u_3))$.

\end{proof}



We show that to create $R'$, the algorithm inserts a subtree that is leaf-isomorphic to $T^*_1$.

\begin{claim}\label{claim:iso}
$R'|\hC_1 \simeq_L T^*_1$.
\end{claim}

\begin{proof}
We prove the claim by induction over the height of $T_1(t)$.  
That is, we show 
that for any $t$ and $r$ passed to the algorithm, $R'$ contains a subtree $R'_t$ leaf-isomorphic to $T_1^*(t)$, and that the leaf-isomorphism from $T_1^*(t)$ to $R'_t$ maps $t$ to $r$.  


By Claim~\ref{claim:basic}, $t$ is in $T_1$ but not a leaf of $T_1$.  So as a base case, consider that the algorithm receives arguments $t$ and $r$, such that $T_1(t)$ is a subtree of $T_1$ of height $2$.  That is, all the children of $t$ in $T_1$ are leaves (but not necessarily all the children of $t$ in $T^*_1$).
Consider a child $u \in ch_{T^*_1}(t) \setminus ch_{T_1}(t)$.
Then line~\ref{line:child-tstar} ensures that $T_1^*(u)$ is inserted as a child subtree of $r$ in $R'$.
Consider now a child $u \in ch_{T_1}(t)$, which is a leaf by assumption. 
If some other child $w$ of $T_1$ has the same signature (i.e. $sig_{\l}(\T_1(u)) = sig_{\l}(\T_1(w))$), line~\ref{line:child-two} ensures that $u$ is inserted as a child of $r$.  
Otherwise, there are $u_2 \in ch_{T_2}(r)$ and $u_3 \in ch_{T_3}(r)$ with the same signature as $u$.  
As in the previous claim, $u_2$ and $u_3$ must also be leaves and one of $u_2 \neq u_3$ or $u_2 = u_3 = z$ must hold, because $C_2$ and $C_3$ are disjoint.  
If $u_2 = u_3 = z$, then $u = z$ as well, since this is the only leaf with signature $(0)$.  In this case, $z$ is not inserted (which is correct, since $z$ is already a child of $r$).  If $u_2 \neq u_3$, $u$ is added as a child of $r$ on line~\ref{line:child-onediff} (which is correct since $u \neq z$).
It follows that all children of $t$ in $T^*_1$ have been inserted as children of $r$ in $R'$.  Therefore, $R'$ contains a subtree leaf-isomorphic to $T^*_1(t)$ with $t$ mapped to $r$.

Now assume that $T_1(t)$ is a subtree of height greater than $2$.
Notice that for each child $u \in ch_{T^*_1}(t)$, $T_1^*(u)$ is inserted as a child subtree of $r$ in $R'$, unless $u = z$ or unless line~\ref{line:recurse} is reached.  As above, if $u = z$, then $z$ must already be a child of $r$.
If instead line~\ref{line:recurse} is reached, the algorithm is called recursively with arguments $u$ and $u_2$.
In this case, we may assume by induction that $R'$ contains a subtree leaf-isomorphic to $T^*_1(u)$, with the leaf-isomorphism mapping $u$ to $u_2$.
Let $U$ be the set of children of $t$ in $T_1$ for which line~\ref{line:recurse} is reached.  Notice that for each distinct $u, u' \in U$, $sig_{\l}(\T_1(u)) \neq sig_{\l}(\T_1(u'))$, since children with a non-unique signature are inserted.
Moreover, each $u \in U$ is put in correspondence with a child $u_2$ of $r$ with the same signature as $u$, implying that each $u \in U$ has a unique correspondent among the children of $r$.
We can therefore conclude  that for each $u \in ch_{T^*_1}(t)$ (other than $z$), either $T^*_1(u)$ is inserted as a child subtree of $r$, or $T^*_1(u)$ is inserted recursively with $u$ being mapped to a unique child $u_2$ or $r$.  It follows that $R'$ contains a subtree isomorphic to $T_1^*(t)$ with $t$ mapped to $r$.

To finish the proof, we observe that the above statement holds for $t = r(T_1) = r(T^*_1)$ and $r = r(R)$.  Thus $R'$ contains a subtree leaf-isomorphic to $T^*_1$ with a leaf-isomorphism that maps $r(T^*_1)$ to $r(R)$.  
Since $L(T^*_1) = \hC_1$, the claim follows.
\end{proof}


With the above, we have ensured that distance relationships in $R'$ are correct for pairs of leaves in $T^*_1$.  It remains to argue that they are also correct for pairs of leaves with one in $T^*_1$ and the other in $V(G) \setminus \hC_1 = L(R) \setminus \{z\}$.



\begin{claim} \label{claim:cross}
Let $x \in L(T^*_1)$ and $y \in L(R) \setminus \{z\}$.
If $xy \in E(G)$, then $dist_{R'}(x, y) \leq k$, and otherwise, 
$dist_{R'}(x, y) > k$.
\end{claim}

\begin{proof}
We argue that anytime that a leaf of $T^*_1$ is inserted, the conditions of the claim are satisfied. 
Consider any recursion of the algorithm where parameters $t$ and $r$ are given, and let us focus on the set of leaves of $T^*_1$ inserted during that recursion.

Let $u \in ch_{T^*_1}(t)$ and assume that $T^*_1(u)$ is inserted as a child of $r$ in the current recursion.
We consider all possible cases.

\medskip 

\noindent
\textbf{Case 1: $u$ is in $T^*_1$ but not in $T_1$.}
In this case, $T^*_1(u)$ is inserted as a child subtree of $r$ on to line~\ref{line:child-tstar}.
Let $x \in L(T^*_1(u))$.  It must be that $x \in L(T^*_1) \setminus L(T_1) = \hC_1 \setminus (C_1 \cup \{z\}) = Y_1$, and thus $x$ has no neighbors in $L(R)$.  Thus we must argue that $x$ is at distance more than $k$ to any leaf $y$ of $R$.
Recall that $\T_1 = (T_1, \sigma_1, \l_1)$, and that $\sigma_1(t)$ is the minimum distance from $t$ to a leaf of $T^*_1$ descending from a node in $ch_{T^*_1}(t) \setminus ch_{T_1}(t)$.
In other words, $dist_{T^*_1}(x, t) \geq \sigma_1(t)$.
It follows that in $R'$, $dist_{R'}(x, r) \geq \sigma_1(t)$.  


Also recall that by Claim~\ref{claim:basic}, $r \in V(T_2) \cap V(T_3)$ and $sig_{\l}(\T_2(r)) = sig_{\l}(\T_3(r)) = sig_{\l}(\T_1(t))$.  In particular, $\sigma_2(r) = \sigma_3(r) = \sigma_1(t)$, by Lemma~\ref{lem:basic-sigs}.  
Since $\T_2$ is the valued restriction of $T^*_2$ to $(C_2 \cup \{z\})$ with respect to $\l_2$, this implies that there exists $v \in \hC_2 \setminus (C_2 \cup \{z\}) = Y_2$ such that $dist_{T^*_2}(v, r) = dist_{R}(v, r) = \sigma_2(r)$.
Now, let $y \in L(R) \setminus (C_2 \cup Y_2)$. 
We have $vy \notin E(G)$, which implies $dist_R(v, y) > k$.  
Observe that 
\begin{align*}
    k < dist_R(v, y) &\leq dist_R(v, r) + dist_R(r, y) \\
                 &= \sigma_2(r) + dist_R(r, y) \\
                 &= \sigma_1(t) + dist_{R}(r, y) \\
                 &\leq dist_{R'}(x, r) + dist_{R'}(r, y) \\
                 &= dist_{R'}(x, y)
\end{align*}
where we used the fact that in $R'$, the path from $x$ to $y$ first traverse at least $\sigma_1(t)$ edges to reach $r$, and then goes to $y$.
This shows that $x$ has the correct distance to all $y \in L(R) \setminus (C_2 \cup Y_2)$.  It remains to handle the vertices in $C_2 \cup Y_2$.
For the moment, let us instead consider $y \in L(R) \setminus (C_3 \cup Y_3)$.  We can apply the same argument as above, but using $T_3$ instead.  That is, by the equality of the signatures, there is some $v \in Y_3$ such that $dist_{T^*_3}(v, r) = dist_R(v, r) = \sigma_3(r)$.
By repeating the above argument, we deduce that for any $y \in L(R) \setminus (C_3 \cup Y_3)$, $dist_R(v, y) > k$, which in turn implies 
$dist_{R'}(x, y) > k$.  
In particular, this holds for any $y \in C_2 \cup Y_2$.
We have therefore shown that $dist_{R'}(x, y) > k$ for any $y \in L(R)$, and thus all leaves added through line~\ref{line:child-tstar} of the algorithm satisfy the claim.

\medskip 

\noindent 
\textbf{Case 2: $u$ is in $T_1$, and the inserted leaf $x$ is not in $T_1$}.  
Assuming that $u \in ch_{T_1}(t)$, we have that $T_1^*(u)$ is inserted as a child of $r$ on line~\ref{line:child-two} or on line~\ref{line:child-onediff}.  

Let $x \in L(T^*_1(u))$ be a leaf of the inserted subtree, and assume that $x \in L(T^*_1(u)) \setminus L(T_1(u))$.
Again, we have $x \in Y_1$ and we must show that $x$ has no neighbor in $L(R)$.
Let $x'$ be the lowest ancestor of $x$ in $T^*_1$ such that $x' \in V(T_1)$ (i.e. $x'$ is as far as possible from $r(T^*_1)$ among the ancestors of $x$ in $T_1$, and note that $x'$ exists since $r(T^*_1) = r(T_1)$).  Then $dist_{T^*_1}(x, x') = dist_{R'}(x, x') \geq \sigma_1(x')$.
This implies 
\[dist_{R'}(x, r) = dist_{T^*_1}(x, t) \geq \sigma_1(x') + dist_{T^*_1}(x', t) = \s_1(x') + dist_{R'}(x', r)
\]
By Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-samex}, there exists $v' \in V(T_2)$ such that $dist_{T_1}(x', t) = dist_{T_2}(v', r)$ and $sig_{\l}(\T_1(x')) = sig_{\l}(\T_2(v'))$.
In particular, $\s_1(x') = \s_2(v')$.
It follows that there is a leaf $v \in L(T^*_2) \setminus L(T_2) = Y_2$ such that $dist_{T^*_2}(v, v') = \s_2(v')$, and we deduce that
\[
dist_{R'}(v, r) = \s_2(v') + dist_{R'}(v', r) = \s_1(x', r) + dist_{R'}(x', r)
\]
As before, for any $y \in L(R) \setminus (C_2 \cup Y_2)$, the distance from $v$ to $y$ is greater than $k$, implying that the distance from $x$ to $y$ is also greater than $k$.
For $y \in C_2 \cup Y_2$, we can apply the same strategy.  
That is, find $v \in Y_3$ such that $dist_{R'}(v, r) = dist_{R'}(v, r)$ (such a $v$ must exist, using the same arguments on $T_3$ instead of $T_2$).
For any $y \in L(R) \setminus (C_3 \cup Y_3)$, the distance from $v$ to $y$ is greater than $k$, implying that the distance from $x$ to $y$ is also greater than $k$.





\medskip 

\noindent 
\textbf{Case 3: $u$ is in $T_1$, and the inserted leaf $x$ is in $T_1$}.  
Again, assuming that $u \in ch_{T_1}(t)$, we have that $T_1^*(u)$ is inserted as a child of $r$ on line~\ref{line:child-two} or on line~\ref{line:child-onediff}.  Let $x \in L(T_1(u))$, and 
note that $x \in C_1$ ($x = z$ is not possible since $z$ is not reinserted in $R'$).  


Let us define $u_2 \in ch_{T_2}(r)$ and $u_3 \in ch_{T_3}(r)$ to handle both cases.
If $T^*_1(u)$ is inserted on line~\ref{line:child-onediff}, then define $u_2$ and $u_3$ as in the algorithm.
If instead $T^*_1(u)$ is inserted on line~\ref{line:child-two}, then there is $w \in ch_{T_1}(t)$ such that $sig_{\l}(\T_1(u)) = sig_{\l}(\T_1(w))$ and $w \neq u$.
By Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-twochild}, there exist distinct $u_2, u_2' \in ch_{T_2}(r)$ and $u_3, u_3' \in ch_{T_3}(r)$ such that 
$sig_{\l}(\T_1(u)) = sig_{\l}(\T_2(u_2)) = sig_{\l}(\T_2(u_2')) = sig_{\l}(\T_3(u_3)) = sig_{\l}(\T_3(u_3'))$.  
Observe that at least one of $u_2 \neq u_3$ or $u_2 \neq u'_3$ holds.  Assume without loss of generality that $u_2 \neq u_3$.

In either case, note that $u_2$ and $u_3$ are defined so that $u_2 \neq u_3$, $u_2 \in ch_{T_2}(r)$, $u_3 \in ch_{T_3}(r)$, $sig_{\l}(\T_1(u)) = sig_{\l}(\T_2(u_2)) = sig_{\l}(\T_3(u_3))$.






Assume instead that $x \in L(T_1(u))$.
By Lemma~\ref{lem:basic-sigs}.\ref{lem:basic-samex}, there exist $x_2 \in L(T_2(u_2))$
such that $dist_{T_2^*}(x_2, u_2) = dist_{R'}(x, u)$ and $sig_{\l}(\T_1(x)) = sig_{\l}(\T_2(x_2))$.  Since the signature of a leaf is just its layer, this implies that $\l_1(x) = \l_2(x_2)$. 
This implies that $dist_{R'}(x, r) = dist_{R'}(x_2, r)$.
Similarly, there exists $x_3 \in L(T_3)$ 
such that $\l_1(x) = \l_3(x_3)$ and such that $dist_{T_3^*}(x_3, u_3) = dist_{R'}(x, u)$.
This implies that $dist_{R'}(x, r) = dist_{R'}(x_3, r)$.
Also note that the paths from $x$ to $r$, $x_2$ to $r$ and $x_3$ to $r$ 
only intersect at $r$.

First consider $y \in L(R) \setminus (C_2 \cup Y_2 \cup C_3 \cup Y_3)$.
By Property~\ref{cut:layerssame} of similar structures, $xy \in E(G) \Leftrightarrow x_2y \in E(G) \Leftrightarrow x_3y \in E(G)$.
If $y$ is not a descendant of $u_2$, then the path from $x_2$ to $y$ goes through $r$, implying $dist_{R'}(x, y) = dist_{R'}(x_2, y)$.
If $y$ is not a descendant of $u_3$,
then the path from $x_3$ to $y$ goes through $r$, implying $dist_{R'}(x, y) = dist_{R'}(x_3, y)$.  
Since $u_2 \neq u_3$, $y$ cannot be a descendant of both $u_2$ and $u_3$, and so at least one of $dist_{R'}(x, y) = dist_{R'}(x_2, y)$ or $dist_{R'}(x, y) = dist_{R'}(x_3, y)$ must hold.
If $xy \in E(G)$, then $x_2y, x_3y \in E(G)$ and $dist_{R'}(x_2, y) \leq k$, $dist_{R'}(x_3, y) \leq k$ both hold, implying $dist_{R'}(x, y) \leq k$. 
Similarly, if $xy \notin E(G)$, then $x_2y, x_3y \notin E(G)$ and, in the same manner, and $dist_{R'}(x_2, y) > k$, $dist_{R'}(x_3, y) > k$ both hold, implying $dist_{R'}(x, y) > k$. 

Now consider $y \in C_2 \cup Y_2$.  Assume that $xy \notin E(G)$.
Then by Property~\ref{cut:layerssame}, $x_3y \notin E(G)$.  
If $y$ is not a descendant of $u_3$, then the path from $x_3$ to $y$ goes through $r$ and $dist_{R'}(x, y) = dist_{R'}(x_3, y) > k$.
If $y$ is a descendant of $u_3$, then we have
\[
k < dist_{R'}(x_3, y) \leq dist_{R'}(x_3, r) + dist_{R'}(r, y) = dist_{R'}(x, r) + dist_{R'}(r, y)
\]
and, since $dist_{R'}(x, y) + dist_{R'}(r, y) = dist_{R'}(x, y)$, the distance from $x$ to $y$ is correctly above $k$.

Assume that $xy \in E(G)$.  Note that $y \in Y_2$ is not possible since $Y_2$ only has neighbors in $C_2$.  So we know that $y \in C_2$, and hence $\l_2(y)$ is defined.  If $y$ is not a descendant of $u_3$, the usual argument applies, since the path from $x_3$ to $y$ goes through $r$, implying $dist_{R'}(x, y) = dist_{R'}(x_3, y) \leq k$.
Suppose that $y$ is a descendant of $u_3$.
By Property~\ref{cut:layers-gt-k} of similar structures, we must have $\l_1(x) + \l_2(y) \leq k$ (because otherwise, $xy$ could not be an edge).  As $\l_1(x) = \l_2(x_2)$, 
we have $\l_2(x_2) + \l_2(y) \leq k$ as well.  By Property~\ref{cut:layers-leq-k}, $u_2y \in E(G)$.
The path from $u_2$ to $y$ goes through $r$, and thus
$dist_{R'}(x, y) = dist_{R'}(x_2, y) \leq k$.

This completes the proof, as we have covered every possible case for a leaf inserted by the algorithm, at any point.
\end{proof}

To conclude the proof, we can argue that $R'$ is a $k$-leaf-power of $G$ by looking at every pair of vertices of $G$.
First note that by Claim~\ref{claim:iso}, all the leaves of $T^*_1$ are present in $R'$, and so $V(G) = L(R')$.
Let $x, y \in V(G)$, with $x \neq y$.
If $x, y \in V(G) \setminus (C_1 \cup Y_1)$, then 
$x, y \in L(R)$ and, since $dist_{R}(x, y) = dist_{R'}(x, y)$, we know that $xy \in E(G) \Leftrightarrow dist_{R'}(x, y) \leq k$. 
If $x, y \in C_1 \cup Y_1 \cup \{z\}$, then by Claim~\ref{claim:iso}, 
$R'|(C_1 \cup Y_1 \cup \{z\})$ is leaf-isomorphic to $T^*_1$.  Since $T^*_1$ is a $k$-leaf-root of $G[\hC_1]$, 
we know that $xy \in E(G) \Leftrightarrow dist_{R'}(x, y) \leq k$.
Finally, if $x \in C_1 \cup Y_1$ and $y \in V(G) \setminus (C_1 \cup Y_1)$, by Claim~\ref{claim:cross} ensures that $xy \in E(G) \Leftrightarrow dist_{R'}(x, y) \leq k$.
Therefore, $R'$ is a $k$-leaf-power of $G$.
\end{proof}





\section{Finding homogeneous similar structures}

So far, we know that if $G$ is a $k$-leaf power that admits a $k$-leaf-root of large arity, i.e. at least $d := 3|S(k, 4k)|2^{|S(k, 4k)|}$, then $G$ has an homogeneous similar structure $\S = (\C, \Y, z, \L)$ with $|\C| = 3|S(k, 4k)|$, 
$|C_i| \leq d^k$ for each $C_i$, and $G[C_i \cup Y_i]$ having maximum degree $d^k$.  

We have no discussed how to find such a $\C$.
Assuming $k \in O(1)$, it is not too hard to find a similar structure of $G$ with the above properties, if one exists.
It suffices to brute-force every combination of $3|S(k, 4k)|$ subsets of $V(G)$ of size at most $d^k$ in $G$ to find the $C_i$'s, and check that all similar structure properties hold.
However, homogeneity requires enumerating all accepted signatures for the found $\hC_i$, in order to construct $accept(\S, \hC_i)$ and ensure that they are all equal.
We will achieve this through the tree decomposition of $G[\hC_i]$.

We first present the outline of the algorithm to find similar structures.



\begin{algorithm}[H]
\SetAlgoLined
\SetKwProg{Fn}{Function}{}{end}
\Fn{findSimilarStructures($G, k$)}
{
    $d \gets 3|S(k, 4k)|2^{|S(k, 4k)|}$\;
    \ForEach{collection $\C = \{C_1, \ldots, C_d\}$ of disjoint subsets of $V(G)$, with $|\C| = d$ and each $|C_i| \leq d^k$}
    {
        Let $G' = G - \bigcup_{i \in [d]} C_i$\;
        Let $X = \{X_1, \ldots, X_l\}$ be the connected components of $G'$\;
        Let $z \in V(G')$ such that $\bigcup_{i \in [d]} C_i \subseteq N_G(z)$\;
        \uIf{$z$ does not exist}
        {
            continue to the next $\C$\;
        }
        Let $X_z \in X$ such that $z \in X_z$\;
        \uIf{some $X_j \in X \setminus \{X_z\}$ has neighbors in two distinct $C_i, C_j$}
        {
            continue to the next $\C$\;
        }
        For $i \in [d]$, let $Y_i = \bigcup_{i \in [d]} \{X_j \in X \setminus X_z : N_G(X_j) \subseteq C_i\}$\;
        \uIf{$G[C_i \cup Y \cup \{z\}]$ has maximum degree above $d^k$ for some $i$}
        {
            continue to the next $\C$\;
        }
        \ForEach{set of layering functions $\L = \{\l_1, \ldots, \l_d\}$}
        {
            \uIf{$\S = (\C, \Y = \{Y_1, \ldots, Y_d\}, z, \L)$ is a similar structure}
            {
                \ForEach{$\C' \subseteq \C$ of size $3|S(k, 4k)|$}
                {
                    Denote $\C' = \{C_{h_1}, \ldots, C_{h_{3|S(k, 4k)|}}\}$\;
                    $\S' = (\C', \{Y_{h_1}, \ldots, Y_{h_{3|S(k, 4k)|}}\}, z, 
                    \{\l_{h_1}, \ldots, \l_{h_{3|S(k, 4k)|}}\}$\;
                    \uIf{$\S'$ is a homogeneous similar structure}
                    {
                        return $\S'$\;
                    }
                    
                }
            }
        }
    }
}
\caption{Finding homogeneous similar structures.}
\label{alg:findhomsim}
\end{algorithm}

We defer the complexity analysis for later.  
For most operations, it is not too hard to see that they can be performed in time $O(n^{f(k)})$ for some function $f$.  The less obvious is to check whether a similar structure $\S'$ is homogeneous.
Let us assume for now that this can be done.  We begin by proving that this algorithm is correct.


\begin{lemma}
Assume that $G$ contains an homogeneous similar structure $\S = (\C, \Y, z, \L)$ such that $|\C| = d$, $|C_i| \leq d^k$ for each $i \in [d]$, and $G[\hC_i]$ having maximum degree $d^k$, where $d = 3|S(k, 4k)|2^{|S(k, 4k)|}$.
Then Algorithm~\ref{alg:findhomsim} returns such an homogeneous similar structure, and otherwise, the algorithm returns nothing.
\end{lemma}

\begin{proof}

\end{proof}


\subsection{Checking if a similar structure is homogeneous}

Put $d = 3|S(k, 4k)|2^{|S(k, 4k)|}$.
Let us assume that $\S = (\C, \Y, z, \L)$ is a similar structure satisfying $|\C| = d$, $|C_i| \leq d^k$ such that $G[\hC_i]$ has maximum degree at most $d^k$.
We want to know if $\S$ is homogeneous, which requires computing $accept(\S, C_i)$ for each $i \in [d]$.



We need just another definition before proceeding.
Let $T$ and $T'$ be trees with $L(T) = L(T') \cup \{v\}$
for some leaf $v$.

\begin{lemma}\label{lem:enumerate}
Let $G$ be a connected graph of maximum degree $d$ and let $z \in V(G)$.  Then in time $O(X)$, one can enumerate the set of all valued trees $\mathbb{T} = \{\T_1, \ldots, \T_l\}$ such that $\T_i \in \mathbb{T}$ 
if and only if there exists a $k$-leaf-root $T$ of $G$ such that (1) $T$ is rooted at the parent of $z$; and (2) $\T_i$ the valued restriction of $T$ to $N_G[z]$.
\end{lemma}

[DEFINE DISTINCT $\T_i$'s]

The proof of the lemma is based on the treewidth decomposition of $G$.
We first check whether $G$ is chordal: if not, we know that $G$ is not a $k$-leaf-power and we can return $\mathbb{T} = \emptyset$.
Otherwise, since $G$ has maximum degree $d$ and is chordal, $G$ has treewidth at most $d$.  

\begin{lemma}
Let $G$ be a chordal graph and let $z \in V(G)$.  Then there exists a nice tree decomposition $B = (V_B, E_B)$ of $G$ such that $r(B) = \{z\}$, and such that every bag $B_i \in V_B$ is a non-empty clique. 
\end{lemma}

\begin{proof}
TODO
\end{proof}

Let $B = (V_B, E_B)$ be a nice tree decomposition in which $r(B) = \{z\}$, and in which every bag is a clique.
For $B_i \in V_B$, let $V_i = \bigcup_{B_j \in B(B_i)} B_j$ be the set of vertices of $G$ found in the bags at $B_i$ or its descendants.


Let $B_i$ be a bag of $B$ and let $(T, \s)$ be a valued tree.
We say that $(T, \s)$ is a \emph{valid for} $B_i$ if it satisfies all the following conditions:

\begin{itemize}
    \item 
    $L(T) = (N[B_i] \cap V_i) \cup \{z\}$;

    
    \item 
    the parent of $z$ in $T$ is $r(T)$;
    
    \item 
    there exists a $k$-leaf-root $T^*$ of $G[V_i \cup \{z\}]$ such that $(T, \s)$ is the valued restriction of $T^*$ to $(N[B_i] \cap V_i) \cup \{z\}$.  
\end{itemize}


Since $r(B) = \{z\}$, our goal is precisely to obtain the set of valued trees that are valid for $r(B)$.  The reason that we include $z$ in the definition of a valid valued is that it makes the root unambiguous in every case: it is always the parent of $z$. Otherwise, the problem is that, given a $k$-leaf power $T^*$ the root of $T^*|(N[B_i] \cap V_i)$ is not always the same as the root of $T^*|V_i$, which causes problems for introduce and join nodes.  

For a bag $B_i$, define $Q[B_i] = \{(T, \s) : (T, \s)$ is a valid valued tree for $B_i\}$.  We first show how to compute $Q[B_i]$, and after we will focus on counting the number of valued trees to enumerate to compute $Q[B_i]$. 
We show how to handle introduce, forget and join nodes.
For convenience, denote $\N[B_i] := (N[B_i] \cap V_i) \cup \{z\}$.


\begin{itemize}
    \item 
    \emph{Introduce node}.  Let $B_i$ be an introduce node with child $B_j$, with $B_i \setminus B_j = \{v\}$.
    Then put $(T, \s) \in Q[B_i]$ if and only if there exists $(T_j, \s_j) \in Q[B_j]$ such that all the following conditions are satisfied:
    \begin{itemize}
        \item 
        $T' := T|\N[B_i] \simeq_L T_j$.  Let $\mu$ be the leaf-isomorphism from $T'$ to $T_j$;
        
        
        \item 
        for every $w \in V(T') \setminus L(T')$, $\s(w) = \s_j(\mu(w))$ and for every $w \in V(T) \setminus (V(T') \cup L(T))$, $\s(w) = \infty$;
        
        \item 
        for each $w \in L(T) \setminus \{v\}$, 
        $vw \in E(G)$ if and only if $dist_T(v, w) \leq k$;
        
        \item 
        for each $w \in V(T) \setminus L(T)$, $dist_T(v, w) + \s(w) > k$.
        
       
    \end{itemize}


    \item 
    \emph{Forget node}.  Let $B_i$ be a forget node with child $B_j$, with $B_j \setminus B_i = \{v\}$.
    Then put $(T, \s) \in Q[B_i]$ if and only if there exists $(T_j, \s_j) \in Q[B_j]$ such that
    \begin{itemize}

        \item 
        $T \simeq_L T_j|\N[B_i]$.  Define $T'_j := T_j|\N[B_i]$.
        Let $\mu$ be the leaf-isomorphism from $T$ to $T'_j$.  
        
        \item 
       for each $w \in V(T) \setminus L(T)$, let $\delta_w$ be the minimum distance in $T_j$ from $\mu(w)$ to a leaf in $L(T_j(\mu(w))) \setminus L(T)$. Then $\s(w) = \min(\s_j(\mu(w)), \delta_w)$.
       [UPDATE DEF]
    \end{itemize}
        


    \item 
    \emph{Join node}.  Let $B_i$ be a join node of $B$ with children $B_l$ and $B_r$.  
    Then $(T, \s) \in Q[B_i]$ if and only if there exists $(T_l, \s_l) \in Q[B_l]$ and $(T_r, \s_r) \in Q[B_r]$ that satisfy:
    
    \begin{itemize}
        \item 
        $T \simeq_L T_l \simeq_L T_r$;
        
        \item 
        for each $v \in V(T)$, $\s(v) = \min(\s_l(v), \s_r(v))$;
        
        \item 
        for each distinct $u, v \in V(T)$, $\s_l(u) + dist_T(u, v) + \s_r(v) > k$.
    \end{itemize}

    
\end{itemize}



We show that for any bag $B_i$, $(T, \s)$ is a valid valued restriction for $B_i$ if and only if $(T, \s) \in Q[B_i]$.

BASE CASE

($\Rightarrow$) : suppose that $(T, \s)$ is a valid valued restriction for $B_i$.  Then there exists a $k$-leaf-power $T^*$ of $G[V_i \cup \{z\}]$ such that $(T, \s)$ is the valued restriction of $T^*$ to $\N[B_i] = (N[B_i] \cap V_i) \cup \{z\}$.
Moreover, $r(T^*)$ is the parent of $z$.
We must argue that $(T, \s)$ is in $Q[B_i]$.  



\medskip 

\noindent 
\paragraph{Introduce node.}
Suppose that $B_i$ is an introduce node, with child $B_j = B_i \setminus \{v\}$.  Notice that by the properties of tree decompositions, $N(v) \cap V_i \subseteq B_i$.
It is possible that $v = z$.  For the moment, let us assume that $v \neq z$.

Let $T^*_j = T^*|(V_j \cup \{z\})$, noting that $V_j = V_i \setminus \{v\}$. 
Note that $r(T^*) = r(T^*_j)$.
Moreover, $T^*_j$ is a $k$-leaf-root of $G[V_j \cup \{z\}]$, since distances do not change when taking a restriction.
Let $(T_j, \s_j)$ be the valued restriction of 
$T^*_j$ to $\N[B_j] = (N[B_j] \cap V_j) \cup \{z\}$.  Then by induction, $(T_j, \s_j) \in Q[B_j]$.  It suffices to show that $(T_j, \s_j)$ satisfies all conditions of introduce nodes.  [ABUSING NOTATION, smth isomorphic to $T_j$ is in $Q$]

Since $T = T^*|\N[B_i] = T^*|((\N[B_j] \cup \{v\})$ and $T_j = T^*|\N[B_j]$, it is not hard to see that $T' := T|\N[B_j] \simeq_L T_j$, with isomorphism $\mu(w) = w$ for all $w \in V(T')$ since $T'$ and $T_j$ share the same set of vertices of $T^*$. 

[FIGUURE]
We need to justify $\s(w) = \s_j(\mu(w))$ for all internal node $w \in V(T')$, and $\s(w) = \infty$ for every other internal $w \in V(T) \setminus V(T')$.  
Note that the only difference between $T' = T_j$ and $T$ is that there is some vertex $x \in V(T') \cap V(T)$ and a path $P = (x_1, \ldots, x_l = v)$ such that $x_1 \in ch_{T}(x)$ and $x_1 \notin V(T')$.  In other words, $T$ was obtained from $T'$ by appending a path leading to $v$ under some node $x$.  
% We cannot exclude the possibility that $x_1 \in V(T^*_j)$.  This may occur if, in $T^*_j$, $x_1$ leads to a leaf in $L(V_j \setminus \N[B_j])$, and $v$ ``reuses'' $x_1$.  

Let $w \in V(T')$ and let $C_w = ch_{T^*_j}(w) \setminus ch_{T'}(w)$.  If, for every $w' \in C_w$, 
$w' \notin ch_{T}(w)$, then the distance from $w$ to any leaf not in $\N[B_i]$ is the same in $T$ and $T' = T_j$.  In this case, $\s(w) = \s_j(w)$ is correct.
Suppose instead that there is $w' \in C_w$ such that $w' \in ch_{T}(w)$.  Since we only appended a path from $T'$ to $T$, 
this is only possible if $w = x$ and $w' = x_1$ as defined above.  
We derive a contradiction from this possibility.

Let $x_i$ be the last vertex of $P$ such that $x_i \in V(T^*_j)$ (we know that $x_i$ exists since $x_1 = w' \in V(T^*_j)$).
Let $u$ be a leaf of $T^*_j(x_i)$ at minimum distance from $x_i$.
Let $d_{x_iv} = dist_{T^*}(x_i, v)$ and $d_{x_iu} = dist_{T^*}(x_i, u)$.
Assume that $d_{x_iv} \leq d_{x_iu}$.  
Note that there must exist $u' \in N(u)$ such that $u' \notin L(T^*_j(x_i))$ (otherwise, no leaf in $L(T^*_j(x_i))$ has a neighbor outside of $L(T^*_j(x_i))$, since $u$ is chosen to be at minimum distance from $x_i$ and $u \notin N(v)$).  Since $dist_{T^*_j}(u, u') = d_{ux_i} + dist_{T^*_j}(x_i, u')$ and since $d_{x_iv} \leq d_{ux_i}$, $dist_{T^*_j}(v, u') \leq k$.  Thus $vu' \in E(G)$. But $u' \notin B_j$ because $u \notin \N[B_j]$, which is a contradiction since $v$ has only neighbors in $B_j$.
Assume instead that $d_{x_iv} > d_{x_iu}$.  Let $v' \in N(v) \cap B_j$, which we know exists since $B_j \setminus \{z\}$ has at least one element, by LEMMA [X].
We know that $v' \notin T^*_j(x_i)$, and so the path from $v$ to $v'$ in $T^*$ goes through $x_i$.  But since $d_{x_iv} > d_{x_iu}$, $u$ is closer to $v'$ than $v$, implying $uv' \in E(G)$, another contraction.
We deduce that there cannot be $w' \in C_w \cap ch_T(w)$.

We have therefore justified that $\s(w) = \s_j(w)$ for all $w \in V(T')$.  Now let $w \in V(T) \setminus V(T')$.  Then $w$ belongs to $P$.  As we have argued, no vertex of $P$ is in $V(T^*_j)$.  This implies that for every $w_i$ on $P$, $L(T^*(w)) = \{v\}$, which justifies $\s(w) = \infty$.

Also, since $T = T^*|\N[B_i]$ and $T^*$ is a $k$-leaf-root of $G$, it is clear that for all $w \in L(T) \setminus \{v\}$, $vw \in E(G) \Leftrightarrow dist_T(v, w) \leq k$.  Moreover, since we have argued that $\s(w)$ is correct for each $w \in V(T) \setminus L(T)$, we must have $dist_T(v, w) + \s(w) > k$, as otherwise $v$ would have a neighbor outside of $\N[B_i]$.

Finally, assume that $z = v$.  In this case, $V_j \cup \{z\} = V_i$ and $\N[B_j] = \N[B_i]$.
This implies that $T^* = T^*_j$ and $T = T_j$.  
In this case, it is not hard to verify that all properties required for an introduce node are satisfied.  



\medskip 

\noindent 
\paragraph{Forget node}
Suppose that $B_i$ is a forget node, with child $B_j = B_i \cup \{w\}$.  
Let $(T_j, \s_j)$ be the valued restriction of $T^*$ to $\{r(T^*)\} \cup B_j$.  
Then by induction, $(T_j, \s_j) \in Q[B_j]$.

Since $T = T^*|(\{r(T^*)\} \cup B_i)$ and 
$T_j = T^*|(\{r(T^*)\} \cup B_i \cup \{v\})$, 
$T_j$ is the same as $T$, except that $T$ does not restrict to $v$.  That is, 
$T \simeq_L T_j|(\{r(T^*)\} \cup B_i) = T_j|(\{r(T_j)\} \cup B_i)$, with the leaf-isomorphism $\mu(w) = w$.

Let $w \in V(T) \setminus L(T)$, noting that $w \in V(T_j)$ as well.  Since $T$ and $T_j$ are both restrictions of $T^*$
[FINISH]



Suppose that $B_i$ is a join node, with children $B_l = B_r = B_i$.
Let $T^*_l = T^*|V_l$ and $T^*_r = T^*|V_r$.
Let $(T_l, \s_l)$ be the valued restriction of $T^*_l$ to $\{r(T^*)\} \cup B_l$.  Then by induction, $(T_l, \s_l) \in Q[B_l]$.
Similarly, let $(T_r, \s_r)$ be the valued restriction of $T^*_r$ to $\{r(T^*)\} \cup B_r$.  Then by induction, $(T_r, \s_r) \in Q[B_r]$.
Moreover, $B_i = B_l = B_r$ implies that 

\end{document}

